Stabilizing Quasi-Time-Optimal Nonlinear Model Predictive Control with Variable Discretization

This paper deals with the development and analysis of novel time-optimal point-to-point model predictive control concepts for nonlinear systems. Recent approaches in the literature apply a time transformation, however, which do not maintain recursive feasibility for piecewise constant control parameterization. The key idea in this paper is to introduce uniform grids with variable discretization. A shrinking-horizon grid adaptation scheme ensures convergence to a specific region around the target state and recursive feasibility. The size of the region is configurable by design parameters. This facilitates the systematic dual-mode design for quasi-time-optimal control to restore asymptotic stability and establish a smooth stabilization. Two nonlinear program formulations with different sparsity patterns are introduced to realize and implement the underlying optimal control problem. For a class of numerical integration schemes, even nominal asymptotic stability and true time-optimality are achieved without dual-mode. A comparative analysis as well as experimental results demonstrate the effectiveness of the proposed techniques.

==> grid_comparison_exact_fe-1.tsv <==
2	2.324491
3	2.3094785
4	2.694134
5	3.428902
6	3.249265
7	3.3743695
8	3.3233885
9	3.792996
10	3.9036375
11	4.4624925
12	4.8820235
13	5.3126045
14	4.063161
15	4.131701
16	4.220903
17	5.0405605
18	4.8101015
19	5.1955055
20	5.0525415
21	5.6015175
22	5.2753415
23	5.825559
24	5.848589
25	5.964773
26	6.068799
27	6.202669
28	6.4896675
29	6.6737635
30	6.771638
31	7.2042745
32	7.206201
33	7.3872065
34	7.486442
35	7.573711
36	7.7351695
37	7.9721425
38	7.5481155
39	7.702236
40	8.185946
41	7.978713
42	7.6583995
43	8.300565
44	8.421692
45	9.107157
46	9.2852655
47	9.3931705
48	9.489206
49	9.498907
50	9.6283715
51	9.7748285
52	9.8692275
53	9.97626
54	10.0413985
55	10.2472845
56	10.3326665
57	10.524829
58	10.596963
59	10.737279
60	10.8029145
61	11.009432
62	11.1253185
63	11.327536
64	11.919021
65	12.057055
66	11.8327415
67	11.9898595
68	11.9558875
69	12.1957885
70	11.860432
71	12.6374765
72	11.1542085
73	13.0189435
74	15.883998
75	13.471328
76	14.3037385
77	14.579815
78	14.7721515
79	12.765084
80	12.8549215
81	12.978682
82	13.182626
83	13.2502565
84	13.308151
85	13.538348
86	13.666116
87	13.82602
88	14.6330725
89	13.88907
90	14.884824
91	14.113528
92	15.2109665
93	16.2904055
94	16.3080595
95	17.5020075
96	16.059232
97	16.20264
98	16.441854
99	16.592252
100	16.5786605


==> grid_comparison_exact_fe-2.tsv <==
2	3.2070215
3	2.972924
4	2.8986725
5	3.6459095
6	4.7589665
7	3.669303
8	3.622704
9	4.032747
10	3.7357435
11	3.6867035
12	4.070524
13	4.04387
14	4.733594
15	4.540869
16	4.673307
17	5.461196
18	4.660166
19	5.2136235
20	5.451337
21	5.4939
22	4.511623
23	5.263619
24	6.317655
25	5.881968
26	6.38392
27	6.144167
28	6.756236
29	6.355141
30	7.381199
31	6.745577
32	7.8219005
33	6.959723
34	8.107278
35	7.965239
36	8.11068
37	8.352022
38	8.4048995
39	8.39046
40	9.0541675
41	8.6510505
42	9.321882
43	9.440333
44	9.71101
45	9.810344
46	9.930787
47	10.013073
48	10.2578995
49	10.550004
50	10.5981045
51	10.6661625
52	11.1246625
53	11.75461
54	11.1579265
55	12.2008675
56	11.700065
57	12.478933
58	12.120615
59	12.137102
60	12.099952
61	12.3930245
62	11.6005095
63	11.8211685
64	11.1319785
65	12.8965555
66	12.2828405
67	12.511633
68	11.829305
69	12.683184
70	11.906968
71	12.217418
72	13.930147
73	16.4405475
74	14.7308065
75	16.3228195
76	16.8346625
77	15.373547
78	14.503726
79	16.608584
80	16.665946
81	17.2344385
82	17.0359105
83	12.5350855
84	12.7758205
85	12.8752905
86	13.0067385
87	13.175503
88	13.3465905
89	13.3839635
90	14.6419915
91	13.6818305
92	14.795337
93	14.2417715
94	15.61084
95	15.5793945
96	17.175342
97	14.650967
98	11.2888375
99	12.467738
100	11.4553265


==> grid_comparison_exact_fe-3.tsv <==
2	1.6327425
3	2.3569185
4	3.263742
5	2.917676
6	2.7586895
7	3.510816
8	3.008186
9	4.2681575
10	3.5886545
11	4.4234965
12	3.8390315
13	4.236386
14	4.31155
15	4.149591
16	4.317844
17	5.8488745
18	5.6019815
19	5.1309195
20	5.530578
21	4.5803825
22	5.722285
23	4.6806785
24	5.550764
25	4.51786
26	5.4402255
27	5.275528
28	5.6602465
29	5.3025715
30	5.84232
31	6.8086975
32	7.566657
33	6.8977745
34	8.048574
35	8.218261
36	6.04675
37	5.2180385
38	6.348514
39	5.394186
40	7.008871
41	6.103154
42	7.390011
43	6.31461
44	6.833485
45	6.3683325
46	7.279315
47	6.686544
48	6.7545905
49	6.6650425
50	6.752784
51	6.9421625
52	6.387736
53	7.090673
54	6.5731355
55	7.3067515
56	6.7543755
57	7.5165805
58	7.224127
59	7.6577435
60	7.402129
61	7.8773495
62	7.314887
63	7.5348245
64	7.4618305
65	8.200441
66	7.530565
67	9.231845
68	7.832446
69	9.2416635
70	8.657733
71	9.583284
72	8.805779
73	9.7453685
74	9.3195445
75	10.8820195
76	9.376704
77	10.5462945
78	9.3624005
79	10.4198435
80	10.5494375
81	10.529327
82	10.6717455
83	9.9110545
84	10.975398
85	10.2134555
86	11.094843
87	10.256443
88	11.197776
89	10.3566745
90	11.4343955
91	10.5636225
92	11.637958
93	10.7309115
94	10.9494335
95	11.662255
96	11.9701065
97	11.801563
98	13.3889865
99	11.9078065
100	12.3790445


==> grid_comparison_exact_fe-4.tsv <==
2	2.6522605
3	2.1360025
4	6.1176355
5	4.949008
6	2.766189
7	3.1863225
8	4.620531
9	6.886743
10	3.521974
11	3.880256
12	4.0805875
13	3.947251
14	3.749222
15	3.875962
16	3.929686
17	4.36495
18	4.3839355
19	4.540041
20	4.650097
21	4.7953235
22	4.854079
23	4.986958
24	5.134962
25	5.280952
26	5.2853565
27	5.8007765
28	5.943601
29	8.0154685
30	8.0992125
31	8.5831575
32	8.783157
33	8.993914
34	8.633439
35	8.8534995
36	8.5590225
37	8.7477765
38	9.398382
39	9.5768885
40	9.710688
41	9.9406445
42	10.100968
43	9.891198
44	9.9487495
45	10.269098
46	10.2711865
47	10.3468835
48	12.1475065
49	11.665863
50	12.5201155
51	12.436055
52	8.718662
53	8.873092
54	9.0077315
55	9.137799
56	9.125674
57	9.340465
58	9.586153
59	9.8162835
60	9.7918645
61	9.7469915
62	9.849135
63	9.986702
64	10.159057
65	10.279719
66	10.403485
67	10.542743
68	10.764645
69	10.882002
70	10.8713075
71	10.87152
72	12.596451
73	11.167851
74	11.323791
75	11.3749575
76	13.068656
77	13.29512
78	13.22893
79	11.8641155
80	13.5597845
81	13.634488
82	13.7229455
83	14.001969
84	14.0336895
85	14.425474
86	14.505955
87	14.7241365
88	14.616935
89	14.959248
90	14.8408955
91	15.0450515
92	15.1129295
93	15.2777755
94	15.5068585
95	15.436562
96	15.646011
97	15.6840705
98	15.9259565
99	16.003543
100	16.118854


==> grid_comparison_sqp_fe-1.tsv <==
2	0.270504
3	0.4149875
4	0.548865
5	0.7133535
6	0.887805
7	1.087182
8	1.5022465
9	1.640065
10	1.713222
11	1.735671
12	1.90868
13	1.976094
14	2.6171305
15	2.374531
16	2.89793
17	2.947693
18	2.6840655
19	3.316603
20	3.6837675
21	3.073765
22	3.198626
23	3.368189
24	4.140935
25	3.843509
26	4.374133
27	3.530345
28	3.6843015
29	4.7287665
30	4.4455115
31	4.353488
32	4.0811455
33	4.233893
34	4.400859
35	4.482609
36	5.3605905
37	5.504414
38	5.6605115
39	6.6644235
40	5.8573975
41	6.883332
42	6.240603
43	6.276122
44	6.562951
45	6.6927295
46	6.830613
47	7.9141505
48	7.22271
49	7.2865975
50	6.4816985
51	8.5824675
52	7.744661
53	8.007663
54	6.9563255
55	7.086113
56	7.2087865
57	8.53113
58	16.1293815
59	12.15771
60	8.911537
61	7.9230935
62	9.324848
63	10.627314
64	8.3337045
65	12.184285
66	8.227561
67	11.4120135
68	9.632419
69	8.9229025
70	11.985958
71	12.0599705
72	10.888834
73	13.8581595
74	11.199642
75	12.7801255
76	18.627103
77	13.1822465
78	13.593717
79	13.4364525
80	15.239582
81	13.824023
82	12.1186545
83	14.54483
84	12.9471185
85	14.073313
86	14.9767455
87	13.275357
88	13.548653
89	13.6777455
90	13.8480635
91	13.3520235
92	16.4669105
93	14.5271845
94	12.5101925
95	15.338177
96	16.976517
97	17.2738375
98	17.001379
99	19.3993915
100	18.84121


==> grid_comparison_sqp_fe-2.tsv <==
2	0.3322435
3	0.5496605
4	0.840482
5	1.241541
6	1.258784
7	1.693339
8	2.000981
9	2.3410045
10	2.2239865
11	2.9484075
12	3.1513875
13	3.130483
14	3.2186255
15	3.5924865
16	4.137991
17	4.1306185
18	4.604118
19	4.542346
20	4.8693835
21	5.092156
22	4.4474305
23	5.3788875
24	4.831999
25	5.3104045
26	5.28086
27	6.58597
28	6.695146
29	6.210412
30	6.220942
31	5.7385345
32	6.602867
33	7.0986185
34	9.518776
35	6.4260865
36	10.59568
37	7.9991805
38	8.3875165
39	7.244335
40	9.461925
41	10.2382895
42	10.4154095
43	9.4307075
44	9.2793385
45	9.868963
46	11.563744
47	21.0952455
48	10.146312
49	12.224033
50	10.6513645
51	11.3561415
52	12.6238865
53	17.1069115
54	15.131579
55	12.1398785
56	15.8249795
57	16.5754675
58	14.43967
59	20.7798215
60	13.0174405
61	15.583986
62	19.708508
63	16.547047
64	16.378224
65	17.1287385
66	14.517364
67	16.2709215
68	17.1805425
69	18.200766
70	19.666292
71	19.522969
72	18.114301
73	20.3110335
74	16.3873835
75	21.1658995
76	19.513564
77	20.2131105
78	31.5372785
79	21.4955255
80	26.447603
81	31.897703
82	21.4055445
83	39.19288
84	25.621324
85	22.860929
86	22.474724
87	27.005188
88	26.5469695
89	27.2950505
90	31.0787055
91	32.015323
92	32.3458235
93	35.9971595
94	36.941441
95	57.1903275
96	15.820548
97	16.359625
98	16.114132
99	17.1356745
100	16.4152505


==> grid_comparison_sqp_fe-3.tsv <==
2	0.3275145
3	2.843068
4	2.2270935
5	1.700039
6	1.673489
7	1.953134
8	1.9225535
9	2.0578025
10	1.822916
11	2.412114
12	2.52829
13	2.630475
14	2.588158
15	3.0271145
16	2.85617
17	2.8950985
18	3.3364095
19	2.940884
20	4.153618
21	3.4250505
22	5.9932485
23	3.8228115
24	5.305005
25	4.20315
26	6.1359105
27	4.220325
28	6.9884395
29	4.830678
30	7.5932205
31	5.23565
32	15.089196
33	5.418801
34	13.99356
35	5.751373
36	6.462756
37	6.1912355
38	10.378182
39	6.5031505
40	7.4642365
41	7.468163
42	7.341146
43	8.0154445
44	7.65768
45	8.2350155
46	8.172922
47	8.6834025
48	8.624544
49	8.3109895
50	9.170266
51	9.2951985
52	9.5354095
53	9.9335835
54	10.6625765
55	9.8359175
56	10.795071
57	12.1168025
58	12.218594
59	13.094929
60	12.1537345
61	13.5127835
62	13.4140035
63	15.608766
64	13.8712845
65	12.842539
66	14.5860375
67	13.193507
68	15.014205
69	13.6722585
70	15.7353935
71	16.0782045
72	16.1236705
73	16.3236895
74	16.977855
75	26.133226
76	17.4357135
77	15.9352715
78	18.094137
79	18.6812155
80	18.7627005
81	16.981735
82	19.220674
83	21.9884815
84	19.610232
85	17.6769835
86	20.305694
87	18.3183405
88	20.945329
89	19.001426
90	21.576782
91	19.4508705
92	21.775306
93	27.337436
94	22.6951495
95	28.2531765
96	31.012543
97	28.8683325
98	37.5743205
99	13.4930155
100	13.527532


==> grid_comparison_sqp_fe-4.tsv <==
2	0.356987
3	0.5021855
4	0.578183
5	0.745896
6	0.9597225
7	1.234692
8	1.5602615
9	1.859765
10	1.03455
11	1.073523
12	1.189639
13	1.293852
14	1.410208
15	1.4828315
16	1.9316735
17	2.054351
18	4.0451095
19	3.6263615
20	3.9580475
21	3.9956755
22	4.368623
23	4.4602175
24	5.1227365
25	5.041331
26	5.075372
27	5.250791
28	5.500189
29	8.3057705
30	2.6889215
31	2.7884485
32	2.882297
33	2.9276995
34	2.9691555
35	3.065494
36	3.164609
37	3.1527485
38	3.316287
39	3.375685
40	3.503626
41	3.552763
42	8.805577
43	8.6675195
44	9.0303775
45	10.083484
46	7.4428105
47	12.664576
48	5.7048155
49	5.8394015
50	4.792536
51	4.7423075
52	5.0063535
53	12.1420085
54	6.5569205
55	3.887866
56	4.0951845
57	4.094533
58	4.2698405
59	4.1869685
60	4.4095475
61	4.327008
62	4.5818085
63	4.506247
64	10.5260885
65	4.642586
66	9.3471855
67	4.813252
68	7.774893
69	4.697632
70	4.7510935
71	7.746754
72	7.91204
73	9.497103
74	11.3389235
75	8.2222955
76	10.037357
77	10.023692
78	5.402412
79	5.3245865
80	5.5125175
81	10.6162485
82	10.922328
83	12.7260225
84	11.233166
85	11.2379385
86	11.4803875
87	11.4871355
88	8.1904805
89	11.8012555
90	11.9262235
91	12.2342025
92	12.342961
93	16.334275
94	12.6484645
95	12.73944
96	12.8623045
97	12.8228615
98	9.1021755
99	13.182522
100	9.233227


==> varying_reference-1.tsv <==
0.0158559940000007	0.499861945960481
0.0295908750000002	0.499848849609574
0.04299301	0.499834511636694
0.0567814000000002	0.499818127619218
0.0691905320000004	0.499791593974333
0.0830457209999995	0.499774320354391
0.0955777330000007	0.499756474965549
0.105389171000001	0.499754185087948
0.115636549	0.499753236303198
0.125178353000001	0.49975100517341
0.133862612	0.499750033799481
0.141434692000001	0.4997488114125
0.150584644	0.499747018900774
0.160548063	0.499744546055586
0.170860322999999	0.499743922384319
0.180889806	0.499741946851868
0.190510325	0.499739846264463
0.201009878000001	0.499738012659098
0.210550422000001	0.499736135693066
0.22073155	0.499733034335783
0.230262644	0.499732119422768
0.240460817000001	0.499729803047206
0.250647259000001	0.499728514421523
0.259836376999999	0.499725698827758
0.269910097	0.4997231738558
0.280070282000001	0.499722029932983
0.289732667000001	0.499718942899458
0.300137442	0.499718001746711
0.309694918	0.49971413106703
0.320996802	0.499711653390543
0.331643236	0.499706941990016
0.342874779000001	0.499704227430239
0.354397485	0.499694790240271
0.363572823	0.499691504675553
0.373096415999999	0.499499090183186
0.383485248	0.499441116884665
0.393088390000001	0.499444217539896
0.401966799	0.499428052229913
0.413978514	0.499415488998496
0.422646212	0.499403826718183
0.433129743	0.499405126891187
0.442262406999999	0.499398837188677
0.451890686	0.499390132619114
0.460684832	0.499382262184609
0.471237017	0.499376557537403
0.481416584	0.499369583737336
0.490515561	0.499363593400654
0.500851036	0.499355191656983
0.511087178	0.499347573115305
0.525134139	0.499387644948767
0.532874960999999	0.499379181754611
0.540427745000001	0.499374095977119
0.550952792	0.499369524740382
0.560859539000001	0.499361538693503
0.570782838	0.499352651031247
0.580959357999999	0.499343109890392
0.594755444	0.499379487831021
0.605170577000001	0.499366274153735
0.617171504	0.499347077870318
0.626626308000001	0.499318523897344
0.636620300000001	0.499251144221001
0.645983079000001	0.493453340736609
0.657098938000001	0.455768561174583
0.666485781	0.448420585178997
0.675445136	0.445635238507188
0.68472517	0.442626457661849
0.693451321	0.434702095073206
0.701628402000001	0.426696160180022
0.710827151	0.4187647064911
0.724078757999999	0.402830552548304
0.731510785999999	0.390453144455579
0.739624231000001	0.392104277213884
0.749846421999999	0.379294169305075
0.759619042000001	0.361359890890292
0.770260049999999	0.358234255094294
0.783735993000001	0.344299119831399
0.790030127	0.346033359497616
0.799731565	0.357342495836841
0.809487712999999	0.354174154100402
0.820273326000001	0.331376824708057
0.830060703000001	0.342735871683209
0.839982984000001	0.344546695204228
0.852495490000001	0.330774315354994
0.859387729	0.322679964534789
0.869559066000001	0.314588914479286
0.879973852999999	0.306219955109754
0.889798305999999	0.327566152515534
0.900019758000001	0.34422734131496
0.913320579000001	0.330166532087492
0.919568189	0.31737081328188
0.929410589	0.309207638325072
0.939271961999999	0.305946422472537
0.949869598999999	0.31740212702929
0.959657339	0.324049269396664
0.973408128999999	0.300966584063714
0.979614545	0.297662759305538
0.991204961999999	0.279665030430877
0.999208671	0.29579157700598
1.009451061	0.312364028190499
1.019562731	0.319056535391036
1.031834793	0.295616068566742
1.038852981	0.297311373913368
1.049110433	0.308611449401772
1.058926797	0.315229940234126
1.069105465	0.312233924231561
1.079536529	0.304000257796073
1.09119263	0.285636341611973
1.098994323	0.301567346719059
1.108768447	0.30829245482308
1.119036369	0.305212854781688
1.128969194	0.302068742471585
1.139139926	0.304040892246574
1.152244154	0.299276572919061
1.158536893	0.305838924149132
1.168887594	0.298245951097956
1.178740911	0.295186725393965
1.188642114	0.28214230655413
1.199472098	0.288879083295255
1.211641089	0.284580533327791
1.219005483	0.300607164583052
1.228850181	0.292932447332689
1.238752869	0.285239114949167
1.248796881	0.292043262068463
1.25900189	0.283953399515761
1.271441064	0.297982345137131
1.279155455	0.290572381850669
1.289068258	0.28295767624091
1.299208148	0.275129629970326
1.308875039	0.287085872970984
1.319378488	0.314219472563764
1.331290986	0.306265512813004
1.338246588	0.308616548422904
1.34926555	0.301700329026787
1.358951411	0.289492222444999
1.369124778	0.301572700184595
1.379298459	0.309241226155123
1.391498884	0.286734709482939
1.399664544	0.284321078244707
1.409746861	0.272297899917719
1.419258851	0.289193854094947
1.429302641	0.311316153413616
1.439193499	0.314138520224931
1.4504726	0.285653875156244
1.458521417	0.28813002128028
1.469078637	0.295425417758581
1.479108474	0.308029121860313
1.488997114	0.30123456727118
1.499357327	0.299205193520548
1.511060173	0.279539127042852
1.518685307	0.291618419504983
1.529092783	0.308554752848664
1.538784348	0.307068313981874
1.549668885	0.296065872593392
1.558657896	0.299300238978182
1.570524955	0.286723151129305
1.578428053	0.285276043560442
1.588310518	0.29799298856552
1.599202708	0.29200250453813
1.608388041	0.280869305880088
1.618474488	0.284541121754913
1.630766253	0.271482819322065
1.637666639	0.296989158705051
1.647965305	0.301179790524419
1.659407589	0.28644223433605
1.668013817	0.300028579776505
1.677843782	0.314359236208853
1.689482779	0.294393359048549
1.697655886	0.2942607820403
1.708278287	0.276142054102616
1.717189865	0.285295815677413
1.727237249	0.294674410117233
1.737494553	0.309665624184975
1.749659998	0.261159239976918
1.757161994	0.282157571207174
1.767437121	0.295771250096761
1.777317997	0.305874842118714
1.787262477	0.303233996574923
1.797537511	0.314721247854589
1.81018912	0.177134951565836
1.819206097	0.309668785954978
1.828543561	0.0577632011062779
1.837035566	0.0088464241314874
1.84813107	-0.0135215985781674
1.857037259	-0.0649178212603871
1.86685813	-0.137454638746011
1.877000966	-0.366238372664967
1.890110178	-0.260124209067003
1.896932321	-0.432114003466097
1.906943055	-0.471193143555825
1.92333537	0
1.97072538	-0.499965503199485
1.978813659	-0.499929738650399
1.995919669	-0.499903272003266
1.999818698	-0.499896020580831
2.007235066	-0.499892520598474
2.01728402	-0.499887576106321
2.027313897	-0.49987938654357
2.037506821	-0.499864191401215
2.047957021	-0.499838815779746
2.057425627	-0.499845900631318
2.068006641	-0.499857674130867
2.077820874	-0.499858503970414
2.087495998	-0.499856010636378
2.097090154	-0.499852963040928
2.107221501	-0.49984438412859
2.116857967	-0.499839954722145
2.127795088	-0.499830544967761
2.137705557	-0.499824018701455
2.147904567	-0.499815410424802
2.157658863	-0.499805998969201
2.168738074	-0.499781892809482
2.179926293	-0.499782022926079
2.19894423	-0.499763104606114
2.204804322	-0.499764553306798
2.220548195	-0.499752480539442
2.22440009	-0.49972625899677
2.227264229	-0.499721534027348
2.237113858	-0.499703380088803
2.247322577	-0.499684748583279
2.256683613	-0.499666150696161
2.267491059	-0.499644706848729
2.277908374	-0.448790488354017
2.295407342	-0.499586201154685
2.299849955	-0.378506733506338
2.307200039	-0.349569846922686
2.316416887	-0.344400910213198
2.326974337	-0.303786956069299
2.336374486	-0.29528723717938
2.347459242	-0.264100011712964
2.357175261	-0.237215805869706
2.367196073	-0.198916743973985
2.376968951	-0.158746091305332
2.38997425	-0.104992703168669
2.397363692	-0.0709923104876644
2.407044475	-0.000440589872216179
2.417502138	0.0199245959857954
2.427444026	0.0604512699588664
2.437351178	0.164972306402811
2.447953329	0.175562139069232
2.457282274	0.248919374268414
2.467342988	0.349103249884481
2.484811531	0
2.489408241	0.499851985819852
2.497286904	0.499808862552579
2.514251088	-0.0840868719435814
2.51723602	-0.114814220798362
2.526955303	-0.154612691886589
2.53721424	-0.191351656478279
2.547857468	-0.229157810713716
2.55745853	-0.27036558393492
2.568885096	-0.306082656171986
2.580065609	-0.347645808152709
2.589118967	-0.385204102033613
2.600239584	-0.42252797691649
2.610516807	-0.457219433334991
2.620099677	-0.490374801071734
2.630843215	-0.499930391554267
2.640967635	-0.499920204035632
2.652888174	-0.499909360673254
2.660659505	-0.499890186629392
2.672716586	-0.49987831765176
2.682099101	-0.499865930361596
2.694414921	-0.499852846608015
2.702094952	-0.499838725458597
2.712862171	-0.499822876523579
2.723096443	-0.499806688852583
2.734169106	-0.499789252674992
2.744500573	-0.499771141981087
2.756292427	-0.499751322467906
2.766977669	-0.499729950324269
2.776863126	-0.499709666651297
2.787290523	-0.499685813044058
2.79711689	-0.499656047427573
2.806965838	-0.49967339275773
2.821508286	-0.499782649290054
2.833348599	-0.499768898211919
2.849259635	-0.499757985753078
2.858364217	-0.499749561641517
2.870238455	-0.499552763321482
2.883047981	-0.499543983561344
2.896438674	-0.499538091304855
2.909321851	-0.499532864882786
2.918743456	-0.499526560328205
2.928855243	-0.499524185982757
2.939082501	-0.49952158491396
2.948852024	-0.499519372957726
2.958651298	-0.499515266116569
2.968903628	-0.499512505266734
2.977922032	-0.499508281260734
2.988434908	-0.499504444563909
2.99834134	-0.499501739393962
3.008191712	-0.499498133256795
3.018537942	-0.49949467988575
3.029345288	-0.499490226913917
3.039059163	-0.499486055070442
3.049004371	-0.499482976885119
3.058828225	-0.499478173761545
3.069195677	-0.499473835822108
3.07878924	-0.499469371061242
3.089600231	-0.499465861167446
3.100053016	-0.499463136596447
3.109735821	-0.499459214357453
3.120197229	-0.499451437910778
3.129508182	-0.499445972215961
3.139502083	-0.499438814176498
3.149326018	-0.499411924656394
3.161299944	-0.499405139721965
3.174518779	-0.490216123428239
3.185902028	-0.491957621754603
3.197616166	-0.479720501940841
3.209560879	-0.462682054172229
3.22089033	-0.450280832361399
3.232688459	-0.43294756376099
3.242656028	-0.420182090413338
3.252818357	-0.416624512211001
3.262155791	-0.398752475897364
3.271566213	-0.404618736102908
3.281332177	-0.400955073926383
3.29052682	-0.402127080961055
3.301013059	-0.378757577600979
3.310353401	-0.365196543645366
3.31984327	-0.371190991343825
3.329184661	-0.372170231091216
3.338842972	-0.368268504122677
3.352207025	-0.352693028464383
3.361100117	-0.353990719339563
3.370629938	-0.354927430512044
3.380580919	-0.346082617018537
3.389684719	-0.33217885171258
3.398824128	-0.333045383467294
3.412029434	-0.332858054039415
3.421308936	-0.33408553817201
3.431092332	-0.339885442248379
3.439896005	-0.335953354118724
3.449004736	-0.32692846121687
3.458438288	-0.322893627897717
3.468739443	-0.323836955011537
3.483458861	-0.31400766241469
3.494368566	-0.30540303632892
3.503423926	-0.296450315807844
3.512594898	-0.312229478152407
3.521501382	-0.313067892587032
3.53373202	-0.298396261426015
3.545050188	-0.289701877349133
3.553904259	-0.305457819500328
3.562896248	-0.316180220374012
3.571601781	-0.326997110377739
3.580439164	-0.327928350132968
3.589068179	-0.318830805567515
3.601386736	-0.298919950410042
3.609864456	-0.290159850407473
3.618883592	-0.285998661009106
3.628078727	-0.306703263308334
3.638328577	-0.312650047791436
3.648171742	-0.308712462952455
3.660755017	-0.298777753292885
3.670229802	-0.289983178926358
3.67847875	-0.290867017617629
3.68794602	-0.286795370515005
3.698551023	-0.292672701795574
3.707994256	-0.308663553613485
3.720390016	-0.308368398716299
3.728699947	-0.294785637422855
3.738015426	-0.295646207901095
3.748413932	-0.311473526336499
3.757842185	-0.307636618359885
3.767814892	-0.303652618355802
3.779781618	-0.303236157566895
3.787781054	-0.309236380958483
3.798118283	-0.310300423077074
3.807556316	-0.291560819358905
3.817614294	-0.292622831165724
3.827602441	-0.298635147672163
3.839802822	-0.307882771987362
3.848390158	-0.318827815732698
3.857418858	-0.315084279960683
3.867576565	-0.30139552233911
3.877188505	-0.302469311027968
3.887613481	-0.313691958294354
3.899884984	-0.293112291797096
3.90732893	-0.289273195796847
3.917462355	-0.30012484456868
3.927122883	-0.296380916128996
3.937348882	-0.307429663707669
3.94735551	-0.293539060482701
3.959598449	-0.283252610620373
3.967002006	-0.284272218774719
3.976889369	-0.304937193599242
3.987217175	-0.31116211140345
3.997233545	-0.302427370521213
4.006958534	-0.303604542952797
4.020678022	-0.292601738846541
4.027951647	-0.284194465308213
4.037113093	-0.285171164593953
4.047169043	-0.30108390280807
4.056851296	-0.312361414755136
4.067051963	-0.308653783443543
4.080595292	-0.301985960964613
4.089522041	-0.2839162766403
4.097055785	-0.289941802626476
4.106631808	-0.281239698509967
4.11684381	-0.287345570631571
4.12658957	-0.298678240339244
4.1387343	-0.301731132316986
4.146242028	-0.293340264621259
4.156612326	-0.299598802507338
4.16663487	-0.3009142274243
4.176419979	-0.30224851031414
4.186719119	-0.313754714128756
4.199677898	-0.301396746630733
4.20585679	-0.293090900211173
4.216172632	-0.299276328873335
4.226404747	-0.295848740420984
4.236576278	-0.297206543594074
4.246509744	-0.288552388636129
4.259767214	-0.281908771976624
4.265880387	-0.302483241068368
4.275795679	-0.31366448691686
4.286056191	-0.305410718761314
4.296444278	-0.297137495631272
4.306219647	-0.303607948465515
4.318980067	-0.295720324066167
4.325551698	-0.297319607492412
4.335877495	-0.298821539253337
4.345907807	-0.295437750359667
4.355737929	-0.306855320603097
4.366137158	-0.303639467011825
4.37884146	-0.285799106395029
4.385629333	-0.28245615521903
4.395639752	-0.303439386621566
4.405608055	-0.314888956364582
4.415708303	-0.3067882160813
4.425920626	-0.30852591516606
4.438980131	-0.294806729021015
4.445325892	-0.296443048539984
4.457255019	-0.278766293398549
4.465541369	-0.300010275728638
4.475366975	-0.306713155367724
4.485583987	-0.308560691297176
4.499023915	-0.294266664465042
4.505156528	-0.286475184373256
4.515429995	-0.292984278461736
4.525174041	-0.294764405631897
4.535465279	-0.296760238430791
4.545282027	-0.2986278021174
4.558911379	-0.298191004838509
4.565574637	-0.295524234795549
4.575078482	-0.287815136044973
4.585349005	-0.30426742493986
4.595217655	-0.311257904484247
4.605336539	-0.313631945755992
4.618078461	-0.302043644746751
4.625169429	-0.294714572667834
4.635595561	-0.306509611244417
4.6454787	-0.303881033481288
4.655338042	-0.301182077168654
4.665627832	-0.28860856191373
4.677096772	-0.291842705456705
4.68489154	-0.31270488956822
4.695454405	-0.305640551116959
4.705296672	-0.308250425597659
4.715636275	-0.300925885973985
4.725217799	-0.308323704379335
4.73657136	-0.295307568149143
4.745346638	-0.297679077983558
4.755261872	-0.290672094348588
4.765476684	-0.302920317514312
4.775171436	-0.300668522545712
4.785629746	-0.298351477398796
4.798396956	-0.280204532849183
4.804859047	-0.287412525946799
4.8158453	-0.30872665518195
4.825092256	-0.311654110650467
4.835374917	-0.310109272223984
4.845285273	-0.30824167768565
4.857436566	-0.296641442764706
4.865390424	-0.286113243658329
4.875651271	-0.274891199072437
4.885173272	-0.282311021462172
4.89495479	-0.304589079020966
4.905145864	-0.313212621800851
4.917447735	-0.290233725844422
4.924410541	-0.279826235566414
4.934740277	-0.301556627587294
4.944763706	-0.300403117863326
4.954873844	-0.29921652387676
4.965293255	-0.302930239961423
4.97542169	-0.287758099029682
4.984033152	-0.295641281056323
4.994175183	-0.29035020659399
5.004274374	-0.29448880705851
5.014849276	-0.30329689145257
5.024303622	-0.312596304919154
5.03439016	-0.312352278652842
5.045914402	-0.288346270762785
5.053858927	-0.301371556587734
5.063858679	-0.296900338719121
5.073809636	-0.292661024756647
5.084073575	-0.297584299733467
5.094091308	-0.318090242505438
5.106053071	-0.305323199320236
5.115067947	-0.306413236803641
5.125197921	-0.294314400014182
5.133929957	-0.300014691636568
5.143842057	-0.311725644149146
5.154349518	-0.313806162313593
5.164520638	-0.149657062020456
5.173840297	-0.0874959137726901
5.185694932	-0.0535843510169816
5.193561318	-0.00380563282907076
5.203693356	0.058331043413359
5.213715839	0.114720484765247
5.22358194	0.339709973070704
5.2357518	0.21309815441206
5.243337051	0.382734500160993
5.253232591	0.403912803694402
5.263337176	0.464630793696102
5.276425026	0
5.292020807	0.499969103998561
5.296819826	0.499943340290002
5.30480987	0.499928862600791
5.322820283	0.499935025575491
5.327818333	0.499907247545769
5.334087551	0.499924319591235
5.351992066	0.49989166673695
5.356221817	0.499904446872222
5.364218273	0.499876550928839
5.373877995	0.499908954859245
5.385522713	0.49985598683346
5.39487782	0.499900631240532
5.419612176	0.499816800878811
5.424045508	0.499817761706563
5.434014161	0.499809550023135
5.443678079	0.499793994746469
5.452981464	0.499787024332369
5.463423877	0.499775904549347
5.473431203	0.499757896880183
5.483303816	0.499750201070492
5.493359031	0.499737400187325
5.503883522	0.499719658445958
5.514183021	0.499698993448739
5.523971323	0.499858200940457
5.535478051	0.49967668109911
5.543691922	0.499828271407116
5.565227482	0.499615861234652
5.569074881	0.467677893669316
5.573614984	0.444654978699793
5.583464096	0.410524056091825
5.59349427	0.379047027759089
5.603381014	0.350047116202562
5.613636362	0.315768504718406
5.623304748	0.285154275938185
5.633395382	0.257685660591163
5.643497613	0.207635446434923
5.653701115	0.16277000147203
5.663576463	0.0884487651300407
5.674213951	0.0689279925495789
5.683298574	-0.00667808834028882
5.693465047	-0.122849936125681
5.70356245	-0.189567463450127
5.714233419	-0.401226096382727
5.727596159	0
5.744809097	-0.499858478822198
5.75290702	-0.499856779966745
5.763319909	-0.499814074715964
5.773073068	-0.499785690649995
5.783191366	-0.499709988832885
5.792826078	-0.499689310696283
5.803710495	-0.499603256696089
5.813428409	-0.498427596544728
5.825436858	-0.289924388116628
5.833834277	-0.251731487429433
5.843424942	-0.132038854401697
5.85621432	0.263877669384931
5.863844679	0.499791150380759
5.873023638	0.499739997769399
5.883403615	0.499650267789985
5.893319716	0.499538185867209
5.90327153	0.499250616318498
5.913568719	0.499202592159277
5.932684763	0.120625585372281
5.936258813	-0.49973913129943
5.942961607	-0.499754315388511
5.953250309	-0.499608337536193
5.963085664	-0.499565131736528
5.973534266	-0.499321989707036
5.984883182	-0.447845001552434
5.996023633	-0.188101720841766
6.004212906	0.49972239592228
6.013590296	0.499647044118888
6.023531973	0.499548349770013
6.033994566	0.499096955747415
6.043457991	0.499009176658863
6.055634449	0.073086883919208
6.064587354	-0.499642310866498
6.073356595	-0.499614200663416
6.084249418	-0.499464487562589
6.093684848	-0.49908885749659
6.104959007	-0.386982627223485
6.115028063	0.499699789513761
6.125673824	0.499626219139182
6.133896014	0.499427225689166
6.143699276	0.499041209067981
6.156107012	-0.176704530933675
6.174412437	-0.237510142879032
6.179706205	-0.499384896359947
6.183544456	-0.499293365835889
6.193899742	-0.498206392423169
6.206184357	-0.33087085112389
6.214944176	0.499536108569206
6.223677369	0.499601235561062
6.233250571	0.499483920014377
6.243702334	0.499144009271475
6.255753262	-0.250394917677186
6.264569015	-0.499648044371195
6.273688074	-0.499365018778038
6.283693522	-0.499019453755306
6.294179599	-0.497601236337154
6.30567597	0.499491786490472
6.315632224	0.499641508260069
6.323511879	0.499478980695169
6.333826586	0.499184416469879
6.3487064	0.353457392411382
6.355078003	-0.103987099573491
6.364159102	-0.499698950545705
6.373375543	-0.499595937889495
6.383295746	-0.499476015746941
6.394425774	0.499879012005987
6.404190102	-0.398282585111579
6.415149278	-0.498964119949326
6.426034765	-0.223634072765286
6.434425541	0.499572445385715
6.444020127	0.499541710294233
6.453131521	0.499411978591295
6.464530927	-0.499880906276232
6.474594085	0.297257160451228
6.484994624	0.498421291114433
6.497105707	0.185291976605907
6.503277242	0.281755086868275
6.514364482	0.499939724940978
6.524964743	0.499872821648561
6.535586313	0.499834681680577
6.545431872	0.499863061727176
6.557033327	0.499827438039334
6.567400038	0.499757170940567
6.575657391	0.499752869317662
6.586198931	0.499748516388221
6.596279578	0.49974543547178
6.605474702	0.499739252724183
6.615491506	0.499738756028345
6.62582822	0.499728958356597
6.63523727	0.499729133169696
6.645953574	0.499721804173479
6.655062216	0.499719934775646
6.665149638	0.499710194591769
6.675006401	0.499708521513551
6.685288644	0.499700486564871
6.695216515	0.499693615681817
6.705067729	0.499689520184319
6.715434701	0.499679227122257
6.725001097	0.499670118852336
6.735260209	0.499663042882247
6.745072245	0.49971560971322
6.754387885	0.499707444673625
6.764692946	0.499701458441129
6.774333436	0.49969663320074
6.784607099	0.499688171037041
6.794313776	0.499682098343913
6.804695105	0.49967326252996
6.815049155	0.499664307022725
6.824551947	0.499655806295959
6.835158902	0.499487502604133
6.845253152	0.499474592406887
6.855632089	0.499453825452672
6.865274159	0.499444302139677
6.875411852	0.499420030482627
6.885948908	0.49940853395945
6.895119662	0.49938808355966
6.90524975	0.499360417752992
6.915055485	0.499478219184587
6.924159994	0.499459275729365
6.934783044	0.499437369604303
6.945000299	0.499414691867761
6.954832285	0.499400606409198
6.965048953	0.499377969049757
6.974643285	0.499357214280895
6.985193186	0.499325935237936
6.995582641	0.499455512303799
7.004499985	0.499436136317041
7.014564467	0.499403485291941
7.02441808	0.499389739945782
7.034938931	0.499350582467988
7.044617012	0.499321612064367
7.054797678	0.499291722040981
7.065495745	0.342661232228677
7.074126323	0.291465614384977
7.08432122	0.261610331530836
7.093926975	0.228997156644452
7.103927889	0.168474780405829
7.116019505	0.134871467342425
7.124109598	0.0818313143386895
7.13443617	-0.198883319717192
7.145221446	-0.0224790202308043
7.154036395	-0.254519929836245
7.16392367	-0.300241546497315
7.173104017	-0.322502140842452
7.183200734	-0.391331345156566
7.193521252	-0.44627411043264
7.203649548	-0.495056483268238
7.222701431	0
7.263759224	-0.499954895786344
7.281487916	-0.499903048943684
7.286092291	-0.499864946883839
7.306662039	-0.499904597186847
7.317147623	-0.49982322224324
7.322137786	-0.499826495036777
7.325166105	-0.499825249381493
7.333272495	-0.499820668592982
7.343520997	-0.499804751776226
7.353825313	-0.499795435349622
7.363501583	-0.49978314441657
7.373523233	-0.499773444896604
7.383950696	-0.499754743555943
7.393511613	-0.499740090568087
7.403893233	-0.499726408170204
7.414040427	-0.499705810946869
7.425688051	-0.499859371758495
7.435224654	-0.499688310168844
7.443797346	-0.499840729022658
7.455259161	-0.499640070022503
7.464095045	-0.499789724838969
7.473251816	-0.482749040530846
7.484186897	-0.446114149538454
7.493348893	-0.386903969643493
7.503460105	-0.351970952306313
7.514068115	-0.319184349240432
7.523319547	-0.287356023812668
7.533409498	-0.226925250998562
7.543614791	-0.218063871025441
7.553611108	-0.164591954936448
7.563346647	-0.101754798123187
7.573293752	-0.0728536472429031
7.583234235	0.00112799942586328
7.593404148	0.0776982457755366
7.603946719	0.128957636736164
7.613725549	0.283557309379889
7.623857198	0.460935585387997
7.63946867	0
7.646227369	0.499821220584884
7.652911992	0.499795884464787
7.66308233	0.499722092638109
7.673226984	0.499625542206838
7.683039655	0.499567364321308
7.693485058	0.499400594580125
7.704295897	0.338304912066423
7.717788852	0.0258332280888833
7.723301961	-0.499765195961185
7.733413273	-0.499715353290165
7.743320277	-0.499557192535105
7.753065737	-0.4994350094209
7.763586439	-0.499223683472222
7.77351016	-0.499171163356587
7.789625004	-0.078779361551172
7.793196415	0.499713395511863
7.803418317	0.499613535829694
7.812931724	0.499532800193005
7.824232076	-0.499881153377931
7.834702264	0.431179266085406
7.844218917	0.498954403240033
7.855086143	0.434589635081457
7.864781506	-0.499620901520354
7.875171192	-0.499672812467637
7.883701585	-0.499534659276611
7.892805388	-0.499499639246562
7.905468157	0.499878990739788
7.914443606	-0.338249401594547
7.923847617	-0.498904043511443
7.936002046	-0.278662312184172
7.944175775	0.499618937358886
7.953631592	0.499517465272046
7.963081539	0.499438480915966
7.97430801	0.498807353597458
7.986810908	-0.170475514365847
7.99398563	-0.499647610204244
8.013539528	0.133283971872105
8.016669945	0.209159316124442
8.0238946	0.318667897724236
8.034680409	0.428200070541589
8.044640322	0.499934471361478
8.05541111	0.499912067223702
8.066037719	0.499872025985207
8.076128478	0.499845127307202
8.086759337	0.499813153743792
8.096822228	0.499868521001142
8.107743362	0.499850116843902
8.11725527	0.499826252692195
8.128393969	0.499783220962751
8.138428835	0.49975658302505
8.14571747	0.499755390920701
8.155716757	0.499753745401302
8.165720177	0.499750001089248
8.175573986	0.49974620276617
8.186075613	0.499745091522909
8.195788465	0.499741915031642
8.206156332	0.499737679424959
8.21633936	0.499735083793238
8.226018818	0.499731988117484
8.2364062	0.499729906168701
8.246219378	0.499725731342934
8.256170318	0.499721375317652
8.266507011	0.499718959116475
8.276127853	0.499714279606501
8.286273368	0.499711316625177
8.296162721	0.499706730999501
8.307293159	0.499703262668344
8.318027775	0.499699900440767
8.327212984	0.499696424702973
8.337500727	0.499692580349832
8.348026061	0.499688179608263
8.357538451	0.499683286564711
8.36965854	0.499669683515165
8.377324633	0.499665839787514
8.387461291	0.499648202538323
8.397580136	0.499417295842884
8.407531566	0.499387691447527
8.41870785	0.499364478276007
8.426974252	0.499421496345617
8.43704816	0.499410863809764
8.446814683	0.49940163513425
8.456446959	0.499389333245828
8.466711312	0.499379708375825
8.475896923	0.499367280861263
8.486038396	0.499352351190083
8.496694516	0.499343041462215
8.507661053	0.499409614363032
8.516426385	0.499402750485299
8.526183515	0.499391330375017
8.53623317	0.499374982235965
8.546531477	0.499361366929046
8.55619372	0.499349016229695
8.566427316	0.499336180740347
8.578769126	0.499405810049506
8.587226443	0.499396223506531
8.597193846	0.499381837780685
8.606693593	0.499359345504628
8.61698785	0.49932287936524
8.628302928	0.499224082664655
8.636033667	0.499236744221673
8.648446075	0.461779390728239
8.656247633	0.456514266836756
8.666224429	0.446442939850733
8.676221852	0.446061743699003
8.686876242	0.440479836329303
8.695565392	0.424897121269147
8.707208642	0.39273256686354
8.715253697	0.396679159157555
8.725149836	0.37700601634034
8.735219556	0.366264912981917
8.745123515	0.365245379624026
8.755220325	0.373770615785757
8.767833532	0.362180410747879
8.774921828	0.356618631616779
8.785035498	0.341870357967812
8.795002259	0.345290121093674
8.804978779	0.348847990850301
8.815051721	0.352892063383537
8.824899622	0.356746868387624
8.837184078	0.313097248427303
8.844388283	0.316621219094431
8.85478832	0.320011771961317
8.864793681	0.333159744470272
8.87472473	0.337029390574306
8.884843034	0.336408341932724
8.898335718	0.310706823898071
8.904253876	0.309717313350967
8.914557661	0.323038214257966
8.924661114	0.331832902281393
8.934848297	0.331316233950302
8.944608811	0.315794463118216
8.955714362	0.290257218532497
8.964268023	0.289372790512378
8.9740542	0.297709966246137
8.984603064	0.325794278437774
8.994276498	0.320969193551127
9.004369645	0.310940387148428
9.01602264	0.287184068515108
9.023833065	0.295680896902036
9.034129734	0.286531617789876
9.043823767	0.304981682085927
9.057145869	0.286388864732288
9.064274375	0.301325362286841
9.077416218	0.290998709685862
9.084570044	0.296341168076729
9.093859519	0.29726058551212
9.103945184	0.298365174551185
9.114158292	0.304463761148716
9.123938889	0.311806064461846
9.134933816	0.158213218736078
9.143640849	0.124833977585578
9.153745952	0.0654921114684139
9.163870598	0.0106935645849173
9.173724043	-0.0439760180091593
9.183849926	-0.0916534074455519
9.193580851	-0.313382701513929
9.204764752	-0.18284533639029
9.213657392	-0.369547294901711
9.223121065	-0.395934637031155
9.233756648	-0.465386239146685
9.243493303	-0.498000798697484
9.259564344	0
9.299047884	-0.499963689833786
9.304603749	-0.499929924300904
9.321647241	-0.499899027047102
9.325298277	-0.499891128898941
9.333934067	-0.499885658411468
9.34355281	-0.499877558358364
9.35374006	-0.499869575188869
9.363819716	-0.499854405754897
9.373789522	-0.499831938046432
9.383822078	-0.499832363638072
9.394242067	-0.499843962194337
9.403012103	-0.49984744580687
9.413832125	-0.499843443324696
9.423384469	-0.499835541179195
9.437497148	-0.499813894745829
9.451717704	-0.499823914512522
9.45637938	-0.499793067193101
9.466634283	-0.499800745046626
9.474653369	-0.499776719587453
9.483481212	-0.499763690519945
9.493149744	-0.499751573425057
9.502926721	-0.499746215058554
9.513062518	-0.499731573735868
9.52281003	-0.499731180548599
9.533780869	-0.499708694993023
9.542761132	-0.499692689337817
9.552868178	-0.499676241894431
9.564018553	-0.499815650480409
9.582517054	-0.49963420372711
9.587009259	-0.455305954396165
9.601071483	-0.499581305118321
9.605171411	-0.410525697944108
9.613761	-0.377043560661523
9.622498761	-0.362306348329966
9.63269358	-0.34490098745602
9.64246971	-0.326334797623206
9.65336153	-0.264325703188376
9.6635241	-0.250445130361973
9.673328264	-0.251817356422386
9.683663076	-0.203034167214248
9.694442139	-0.170221074759649
9.703359836	-0.123456658270149
9.713469592	-0.111360748627337
9.723249347	-0.0957835805112524
9.734571384	-0.0700207903455592
9.743204546	0.0206118561826489
9.756233421	0.0723448383945797
9.764320892	0.142675864799385
9.773595154	0.326426810564159
9.788108504	0
9.804918968	0.499834898236559
9.813328996	0.499805392470819
9.823053095	0.49972276487658
9.832884153	0.49970264344925
9.843505211	0.499603697475287
9.853062819	0.499494991074709
9.865918916	0.244803016560567
9.873602751	0.220780648860014
9.884206607	0.0620300195819699
9.895305006	-0.164245964084314
9.903774891	-0.499726762062698
9.912813781	-0.49967438198782
9.923383263	-0.499539006672023
9.933889646	-0.499162830384442
9.94903011	0.121669789428125
9.954932169	-0.00115484756561379
9.963953275	0.499537973797104
9.973713924	0.499187971765682
9.983585238	0.499042129860555
9.99368545	0.498383155140921
10.005076928	-0.499681968307584
10.013336878	-0.499676664702037
10.022870454	-0.499591309671318
10.038209217	-0.499162830305769
10.053234908	0.297197350352011
10.058013692	0.499664974531672
10.063760595	0.499560457894338
10.074603848	0.499312632233698
10.084570245	0.49869740859066
10.097008247	0.227997587264371
10.10479924	-0.499598252742315
10.11381909	-0.499623090590482
10.1240514	-0.499408964519748
10.134257386	-0.499095887582833
10.145334944	0.499800737705977
10.160179894	-0.0584177999306377
10.165054112	-0.097033143201676
10.174305376	-0.495701048840834
10.185284664	0.498856082424131
10.195736619	0.499466956808657
10.203866075	0.499068725620511
10.218902127	-0.0376489528687856
10.224775808	-0.499564091507992
10.234747324	-0.499570297631807
10.243727062	-0.499152985369459
10.25355632	-0.499118963069137
10.265050039	-0.222283641054926
10.274017628	0.499604227861205
10.285273484	0.49964966247027
10.293654603	0.499372099815368
10.304267848	0.498767586851208
10.313867788	-0.499743040595433
10.324575614	-0.49858098699529
10.334923289	-0.499282036132314
10.344606323	0.499878449600727
10.354533437	-0.119512603383741
10.365381953	0.495210461232437
10.375228609	-0.497114951425404
10.385053022	-0.498827435149616
10.393677088	-0.498234784438855
10.405092666	0.499426648961263
10.416871254	0.499551887917905
10.423289357	0.499253995360236
10.434405625	0.498767586719778
10.450476044	-0.211143401736896
10.454641659	-0.499752226080995
10.463393808	-0.499651450669692
10.473377518	-0.499486878710552
10.483425656	-0.499263357508401
10.495085999	-0.409678475551358
10.504883525	-0.0814417201526467
10.513815245	0.49966655077843
10.523367121	0.499649764936871
10.533729596	0.499470729051477
10.543686293	0.499002064484245
10.555354704	0.312344141642463
10.564141607	-0.499619130526209
10.573366917	-0.499609911994696
10.584223727	-0.49949492660134
10.593694668	-0.499067415122045
10.604875051	-0.347309238917221
10.614565752	0.499671371843933
10.623517691	0.499537863193606
10.633866557	0.499349490513008
10.644176669	0.498925211613869
10.656170008	0.326571523811344
10.664055236	-0.499592469352372
10.673363593	-0.499658760502415
10.683518998	-0.499541955933141
10.693686694	-0.499162830305464
10.705202486	0.499827377790391
10.715381315	-0.0201725797943855
10.725473501	-0.211358941655313
10.735569822	0.11150888743431
10.744370091	0.499101790347625
10.753637622	0.498214629991045
10.764297948	0.497979901795823
10.774733034	-0.499431202162089
10.784398268	-0.499639271320534
10.793497879	-0.499502595495919
10.803821367	-0.499039930991527
10.816538256	0.499790381870376
10.825766316	-0.0817331470498921
10.836476051	0.499479585280934
10.84294675	0.499351635069338
10.853805058	0.498511633091434
10.865549571	-0.499481430123163
10.874916507	-0.499601978086927
10.884367075	-0.498833337642729
10.894018158	-0.498929680665997
10.905700806	0.499710250883474
10.913683997	0.499561114316682
10.926777689	0.499369344522506
10.93454034	0.498697408573257
10.944408899	-0.499751228362937
10.95356098	-0.499278391294688
10.963791769	-0.499345738246376
10.974215206	-0.498833337762674
10.984529363	0.49976166486012
10.993873328	0.499224176313911
11.003879375	0.499031797374659


==> varying_reference-13.tsv <==
0.000141768000000653	0
0.0307634629999995	0.000773126317094253
0.0577221120000004	0.0067617873129997
0.0839681419999998	0.017475109135594
0.11661462	0.0363614805960406
0.14403982	0.057125444540862
0.18405113	0.0961499157846717
0.214285581	0.13130875544301
0.254054828999999	0.185096257789432
0.284058605	0.23087024449994
0.314093444999999	0.279883998634462
0.394074528000001	0.436779553619406
0.434112257000001	0.524731876073616
0.484065794999999	0.643891503676574
0.584056445	0.918989482252833
0.704055665	1.30573671849456
0.864228258000001	1.87674572697711
1.054065073	2.57713681103309
1.104068604	2.76512922455005
1.164252332	2.98889407004051
1.464090557	4.10804963734296
1.514153042	4.29621385670816
1.604058205	4.62935766829802
1.644055177	4.78193353338427
1.734102555	5.11594864606164
1.764061425	5.22812559311815
1.844067647	5.52317759378322
1.884095796	5.66712635091841
1.924269513	5.79263052306006
1.9746066	5.93390401770118
2.014617089	6.02893719547227
2.044601313	6.08699530033216
2.074601985	6.13380012213213
2.104602389	6.17005115611144
2.134615924	6.19604292658138
2.154602861	6.20721030671719
2.174593737	6.21426661834146
2.199984838	6.21661054098535
2.225330231	6.21199632677539
2.254599616	6.19990855816685
2.284619826	6.18064175947101
2.314621122	6.15585262993878
2.354603386	6.11810443071049
2.454602881	6.02266628201139
2.485730025	6.00230728899457
2.504602526	5.99419559858823
2.534623487	5.98765470450869
2.594597806	5.97510060574064
2.624592551	5.96428910914762
2.654587697	5.9490965634244
2.684587425	5.92854122086673
2.714813604	5.90331030486759
2.745533017	5.87164894140563
2.777795374	5.832955810012
2.822666545	5.76897040338771
2.860518432	5.70832293895787
2.930565413	5.57347989177957
2.970465813	5.48738061811712
3.000484846	5.41659660864093
3.040469457	5.31698603219879
3.090702134	5.1830020142617
3.150424978	5.00778459274625
3.24369708	4.70783612540625
3.311389582	4.47125947237537
3.340638659	4.36782007988667
3.440933624	4.00602150717911
3.602544942	3.41021109731802
3.64067403	3.26481426231907
3.74067866	2.89402042627135
3.780836256	2.74261038658389
3.940676603	2.14854257889784
3.980864988	1.99599125750419
4.110676325	1.51293457147585
4.150823349	1.36089866762693
4.450742427	0.244958324055883
4.490684064	0.0929224202069605
4.62067294	-0.389262964733861
4.680857388	-0.613089169455829
4.790729018	-1.02134895226687
4.830764295	-1.17240310841154
4.930824656	-1.54520952725296
5.250747335	-2.71553869363928
5.300781452	-2.86002741201181
5.323887073	-2.92052761428602
5.380842676	-3.03384584304871
5.400747088	-3.06323691494459
5.430976549	-3.09951249261652
5.450946567	-3.11596903850895
5.470785932	-3.12867039943264
5.490745365	-3.13624212860165
5.510814611	-3.13944508048675
5.530961118	-3.13852469201402
5.550793849	-3.1332846136426
5.580796302	-3.11919653408666
5.61074774	-3.09952476446282
5.6507767	-3.06828064377516
5.720755303	-3.01178106339576
5.760755224	-2.98949539050936
5.780872344	-2.98346991397454
5.800789393	-2.98197274872557
5.820759236	-2.9848811762994
5.850786518	-2.99431822610647
5.880883586	-3.00338712052445
5.900793	-3.00512972269949
5.920761012	-3.00285943113342
5.960748876	-2.99402370179519
5.980905623	-2.99472319703447
6.040753425	-3.00296987775014
6.100791649	-2.99743527506745
6.140754094	-3.00316622729099
6.200798711	-2.99934968309073
6.240754043	-3.00395162545439
6.290749534	-2.99943558601485
6.34075313	-3.00342393606336
6.390749664	-2.99610991566672
6.460749973	-3.00179178050505
6.510747504	-2.99802432369
6.540753384	-2.99018261390233
6.570742582	-2.97627861204093
6.600775585	-2.95681546380424
6.630914652	-2.9324067615074
6.660745654	-2.90419378685661
6.710750097	-2.84381630304543
6.740753171	-2.80023897682318
6.781002586	-2.73590995850241
6.82075014	-2.6646964344056
6.88093567	-2.54148709752263
6.920760002	-2.44885920162694
7.010715684	-2.21055221826733
7.060768869	-2.06560944158159
7.090737519	-1.97299381753221
7.190746429	-1.68424954586692
7.23100392	-1.59027174687789
7.290746259	-1.47647491610938
7.323098363	-1.42976826907984
7.360751141	-1.39307544863362
7.38096794	-1.38019001001538
7.400812856	-1.37260600900007
7.420827021	-1.36937851342236
7.440737041	-1.37043389220443
7.470742433	-1.37929416523525
7.50079301	-1.39567708004987
7.530845099	-1.41718962661918
7.630877067	-1.49304190861855
7.660749227	-1.50527693938272
7.680893186	-1.50843080388262
7.710749018	-1.50467561891387
7.74075405	-1.4968339091262
7.760744308	-1.4952140254142
7.780936364	-1.49749658882657
7.810747167	-1.50333798766684
7.85075842	-1.50192672534198
7.900822468	-1.49618350127214
7.980975242	-1.50096952133034
8.014492441	-1.49560672449589
8.040729694	-1.49385185047455
8.060751454	-1.48922536441829
8.08098651	-1.48173953817341
8.110743359	-1.46443623488606
8.130864009	-1.44905961146829
8.160741238	-1.42136205436223
8.190746045	-1.38925890443336
8.240708014	-1.32295411885779
8.270740431	-1.27668925829516
8.310707308	-1.20826144330916
8.350739207	-1.13418857902373
8.390736034	-1.05314530603816
8.470764234	-0.866024193608718
8.520737377	-0.735427205251286
8.620738358	-0.442130078607551
8.750789837	-0.0046878452877781
8.82075006	0.244602440513093
8.870761049	0.425158115170385
8.920756946	0.609064003868419
8.970755504	0.792282669173479
9.020744004	0.978741101902555
9.070762787	1.16305196152859
9.120755281	1.34952266610397
9.23087265	1.73700621312388
9.27242978	1.85485275317241
9.310702247	1.95159171757963
9.331030298	1.99672756828238
9.360745931	2.05322714866178
9.390748424	2.09897659167968
9.420755961	2.13450358672711
9.45266949	2.16097395920287
9.480938793	2.17523384460705
9.500858687	2.18000759281895
9.520754041	2.18026530159132
9.540749009	2.17720961186185
9.560745695	2.17048464008776
9.590741806	2.1551571040552
9.620749104	2.13530125673681
9.690748772	2.07674000617849
9.750794091	2.02912524252252
9.780875013	2.00947801659128
9.810749157	1.99551265549837
9.83089309	1.99011304312501
9.850797584	1.98882449926319
9.880879694	1.99427319902176
9.920763998	2.0035875303658
9.940749605	2.00332982159344
9.990749132	1.99883832584651
10.030841786	2.00412749160314
10.090748162	1.99913285015778
10.120752504	2.00379615175295
10.161117968	2.00050729694373
10.220736563	2.00053184063633
10.240752301	2.00335436528604
10.260744269	2.00248306419852
10.290751555	1.99774613152553
10.400798906	1.99989370462857
10.420739362	1.99772158783293
10.440750145	1.99926784046711
10.470752977	2.00491288976653
10.490752483	2.0043974722218
10.550795747	1.99805292768311
10.590750105	2.00334209343974
10.650794721	1.99844562676481
10.690750787	2.00412749160314
10.770750999	2.00029867555657
10.79075228	2.00336663713234
10.820739685	2.00091226787173
10.850796071	1.99864197630566
10.890750763	2.00255669527634
10.930866093	1.99824927722396
10.980861758	2.00093681156433
11.000801266	1.99864197630566


==> varying_reference-16.tsv <==
0.000126265000000458	0
0.0306837410000007	0.000662679700367264
0.0551341270000005	0.00607456392002703
0.0788750890000003	0.0160024875792235
0.112684335999999	0.0367541796777395
0.142380108999999	0.0615923965951843
0.172412617999999	0.0915111578821062
0.202391111000001	0.124645142900436
0.262484710000001	0.203197231086484
0.33239449	0.315251459679954
0.386449204	0.416653725682346
0.441319149	0.535261120201664
0.543208778	0.787361658805942
0.637307482000001	1.06301187046584
0.714111294	1.3110626997901
0.74541	1.41986488911325
0.783999739	1.55256036318851
0.914209818	2.02054722195666
1.104643996	2.73611857988956
1.1440003	2.88490244446816
1.234020029	3.22759375248181
1.424028202	3.94152068301009
1.464185505	4.09693134459236
1.664154793	4.85399381487599
1.694011756	4.9666125483994
1.824066631	5.43045152311711
1.894069735	5.64650964912923
1.954092776	5.80465693243709
2.004106491	5.91392545191976
2.024068815	5.95404211748454
2.064079188	6.02172134984606
2.104099558	6.07606108527612
2.12406606	6.09932850586677
2.164094279	6.13702761770984
2.194206306	6.15828245550679
2.224063954	6.17386770031171
2.254154878	6.18383243950981
2.284087986	6.18899888680341
2.314057858	6.19011562481699
2.37407372	6.18364836181526
2.464062947	6.16605053421664
2.543983567	6.1476059492231
2.574002941	6.13692944293942
2.605110547	6.12120920782517
2.635052654	6.10053114680447
2.665043543	6.07462527925865
2.694806635	6.04478014904955
2.733171943	5.99806123017371
2.782776578	5.92570642437072
2.81986465	5.86343907622886
2.865476669	5.77877560858388
2.942117531	5.61229574163623
2.972705668	5.53937643090329
3.064811077	5.29002478587091
3.163145759	4.98456625954081
3.289614458	4.54741855053232
3.857104057	2.45368203722405
3.907418921	2.26551781785885
4.002934036	1.90856662444101
4.27292948	0.90147755757833
4.352939334	0.604032546884154
4.412998658	0.379384128459877
4.493045512	0.0821477391528518
4.542979169	-0.106311004523626
4.752969513	-0.887107225557418
4.79298136	-1.03530204151347
4.863157013	-1.29569834821864
4.892972286	-1.40756849911756
4.963081294	-1.66875020398612
4.993038983	-1.78118485981499
5.042974897	-1.96833051593704
5.143056616	-2.32400543733935
5.213135166	-2.54453051540579
5.263127127	-2.68110389291283
5.313133494	-2.80275470531531
5.35308071	-2.88463246384949
5.393033878	-2.95524466747745
5.433080074	-3.01329050049104
5.473049382	-3.06068437091355
5.493032255	-3.08095746100625
5.523040961	-3.10562387207545
5.552985106	-3.12417890368572
5.583084979	-3.13695389568723
5.613142669	-3.1440102073115
5.643024727	-3.14629277072387
5.693032725	-3.14133494481743
5.743073141	-3.13097750653763
5.90305541	-3.09124126820823
5.98307924	-3.07822083928066
6.03307313	-3.07381524645785
6.093036593	-3.07247761521082
6.16315501	-3.07429384846367
6.353078565	-3.07521423693641
6.533390348	-3.07312802306488
6.563100738	-3.06572809974412
6.592983577	-3.05222906881073
6.622973141	-3.03310953227052
6.653031757	-3.00899535428496
6.682987473	-2.98026696208944
6.713199846	-2.94656847214116
6.753060702	-2.89436403796784
6.81321908	-2.80096301575506
6.8529723	-2.7283382293334
6.892996744	-2.64603095617861
6.933090198	-2.55750185694815
6.983074178	-2.43563015131222
7.153046012	-2.03231592256132
7.233052936	-1.87043799797733
7.293029322	-1.7665200034828
7.353052785	-1.67872721503053
7.403051721	-1.61919648861426
7.463134056	-1.55943259711824
7.503054103	-1.52715764134113
7.543040464	-1.50235623996259
7.583066462	-1.48554381052736
7.613120882	-1.4777266444323
7.653053636	-1.47301425545191
7.683054403	-1.47319833314646
7.743033861	-1.47899064460152
7.983054282	-1.50820991064916
8.032966409	-1.50932664866274
8.063007529	-1.50186536611047
8.09557464	-1.48659918930943
8.133018185	-1.4618223316235
8.18294198	-1.41787685001215
8.213136602	-1.38547917577201
8.243049179	-1.34779233577523
8.272972528	-1.30568763110935
8.313073186	-1.2438497975881
8.352978568	-1.17452613782197
8.383035664	-1.11659075142511
8.413551597	-1.05548922868205
8.473059901	-0.923468706153459
8.563033642	-0.690070461315083
8.603034529	-0.576322717931786
8.742973537	-0.125909143069654
8.813134052	0.122693919338245
8.912987472	0.480074627376691
8.963060036	0.666655778568797
9.05299627	1.00208215357102
9.103056505	1.18931371261719
9.183048375	1.46516027381794
9.212983864	1.56014436420382
9.243029035	1.64960612375331
9.293030785	1.78178618028384
9.333051824	1.87081842521272
9.37304267	1.94646208582494
9.413009786	2.01071747306789
9.453052072	2.06292190724122
9.473150934	2.08515849274241
9.512991208	2.12068548778984
9.553050698	2.14747492826947
9.593031404	2.1666680958875
9.623038673	2.17659601954669
9.653057638	2.18246196207957
9.693033787	2.18447454487328
9.75305069	2.17968852481507
9.973046713	2.15408945342684
10.063005862	2.15200323955531
11.003003225	2.15161054047361


==> varying_reference-18.tsv <==
0.000144133999999241	0
0.0559503570000004	0.00200031094740361
0.0851993879999995	0.0100997295074396
0.116300406000001	0.0244455178357459
0.146378258	0.0434177922203158
0.175186918	0.0652371349471998
0.227250375000001	0.115735782484396
0.257313212	0.151508214457889
0.295580602999999	0.203712648631214
0.345768440000001	0.282583804821142
0.406922162000001	0.391594615531446
0.446814635000001	0.472085655433382
0.506436294	0.607530023080532
0.615186762	0.895574799506546
0.712704754000001	1.19679953886207
0.84211636	1.64511462800638
0.912453175	1.89652794321768
0.975796172000001	2.12828176065145
1.024158684	2.30387960940229
1.064278369	2.45443061984854
1.096826663	2.57237533466749
1.153710644	2.78404013970311
1.241186661	3.10539070699569
1.27302719	3.22388765489828
1.804707594	5.19736007443631
1.936804311	5.67682110949785
1.971963816	5.78797949331119
2.012235194	5.89291605104887
2.051598331	5.97724817884368
2.09317229	6.04398247903985
2.119629447	6.07512842495708
2.146479625	6.09961075833174
2.171160745	6.1133920417301
2.195246977	6.11941751826492
2.211993902	6.11923344057037
2.235013632	6.11401790589156
2.257941853	6.10374637053588
2.299895443	6.07748461944727
2.36053256	6.03969960468008
2.412045005	6.01724212594543
2.453281652	6.00698286243605
2.493900488	6.002405463765
2.569706149	5.99792623986437
2.59964492	5.98774060743281
2.629644767	5.97233944032244
2.66125387	5.94956289358391
2.702142697	5.91123791757938
2.739692832	5.86718198935131
2.769684419	5.82771573164058
2.809646324	5.76878632569317
2.840593304	5.71690095952372
2.87964655	5.6444111634114
2.919678884	5.56255794856982
2.959705545	5.47283848024797
3.05967841	5.21497017388124
3.183889252	4.83705866697773
3.253580573	4.60072745087292
3.342409958	4.2892066324691
3.373713191	4.17523799585235
3.45003913	3.9001645609687
4.109656444	1.46603157490546
4.159674171	1.28335287083773
4.210070773	1.09716441872733
4.63964987	-0.491217463819892
4.680935729	-0.640958532410137
4.87343305	-1.35357237538399
5.17367305	-2.46156056255063
5.267300229	-2.77799011947568
5.29315415	-2.85126531375141
5.332146735	-2.942715112402
5.357782275	-2.992072478233
5.383480435	-3.03254502734058
5.410059026	-3.0648690705029
5.434302373	-3.08660251030567
5.458416258	-3.1018564152604
5.480747145	-3.1101767270539
5.504628812	-3.11253292154409
5.522819485	-3.11015218336129
5.546708764	-3.10285043481095
5.580687391	-3.0855348596773
5.652950479	-3.04408056286548
5.71284238	-3.01624801545008
5.762841192	-3.00049096479692
5.802857759	-2.99267379870185
5.842845065	-2.9888817981942
5.892845092	-2.98863636126814
6.122878651	-2.99059985667663
6.536812335	-2.98932358466111
6.568076208	-2.97964109792798
6.589626525	-2.96907503826102
6.619275141	-2.94904738509439
6.653562188	-2.91883409949619
6.683642683	-2.88763906619375
6.724466659	-2.83927571991329
6.784894598	-2.75248922285787
6.829634403	-2.67469798914262
6.865728038	-2.60476073706133
6.897428042	-2.53689742700527
6.919043196	-2.48865679918785
6.982297893	-2.33425242900243
7.043592363	-2.16346514400239
7.083638918	-2.04502955533132
7.184985542	-1.74077366993893
7.207927643	-1.67983168119781
7.245276779	-1.59580634956058
7.267118894	-1.55386117889664
7.292150592	-1.51457899888046
7.317741954	-1.48253720818311
7.341897538	-1.45929433128507
7.364927776	-1.44437176618051
7.389758548	-1.43461564836956
7.415705423	-1.43143724017706
7.437898873	-1.43423522113416
7.478433957	-1.4463107178964
7.557977512	-1.47300198360561
7.61801182	-1.48758093701368
7.668006687	-1.49487041371771
7.727980651	-1.49814699668063
8.034968406	-1.49698117128184
8.057867272	-1.49333643292982
8.083441211	-1.48459887836203
8.114223021	-1.46788462369723
8.147936597	-1.44239599892572
8.182594733	-1.40797347004556
8.233298947	-1.34493299558662
8.277937006	-1.27973267617832
8.310565466	-1.22690237784354
8.340185538	-1.1750415553667
8.397980954	-1.06137971490753
8.43024777	-0.988730384793266
8.498139781	-0.82522030465096
8.627950198	-0.454868255070153
8.676801061	-0.298978991482063
8.726570075	-0.13150510498386
9.104064626	1.2354803984094
9.207399211	1.6125574197643
9.243306555	1.7334964650812
9.270262375	1.81355799036253
9.299521848	1.89206099116336
9.337169623	1.97269929322094
9.361963983	2.01643615344513
9.388449134	2.05401254682518
9.413610758	2.08137876408106
9.44122959	2.10410622343437
9.464865923	2.11602218619467
9.488558962	2.12248944919639
9.514708289	2.12289442012439
9.540007151	2.11718801159346
9.574717477	2.10155367940333
9.693794455	2.03339584503599
9.744844587	2.01297549278766
9.783753347	2.00266714189307
9.823793889	1.99685028674541
9.873992172	1.99498496610734
10.013790139	2.000396850327
11.003843689	1.99982007355075


==> varying_reference-19.tsv <==
4.11000000255513e-07	6
2.504565408	-3
6.500729087	-1.5
8.000734286	2
11.000741154	2


==> varying_reference-20.tsv <==
0.000141768000000653	0
0.0169323349999999	0
0.0307634629999995	0.0997917576863738
0.0439582020000007	0.266111353830329
0.0577221120000004	0.365903111516703
0.0839681419999998	0.598750546118241
0.0967409680000006	0.698542303804615
0.106334076	0.731806223033406
0.11661462	0.83159798071978
0.126225952	0.86486189994857
0.134890382	0.914757778791758
0.14403982	0.997917576863735
0.154222322000001	1.11434129416451
0.164161014999999	1.11434129416451
0.19406901	1.34718872876604
0.204021328	1.41371656722363
0.214285581	1.54677224413879
0.224065448999999	1.54677224413879
0.234055084	1.62993204221077
0.24406817	1.64656400182516
0.264079131000001	1.82951555758351
0.274027370000001	1.82951555758351
0.284058605	1.92930731526989
0.294059434999999	1.91267535565549
0.304055467	2.04573103257066
0.314093444999999	2.09562691141385
0.324053696	2.19541866910022
0.334056279	2.22868258832901
0.344053883000001	2.31184238640099
0.355446492	2.34510630562978
0.364790424000001	2.39500218447296
0.374231986	2.46153002293055
0.384494812	2.46153002293055
0.394074528000001	2.51142590177373
0.404057541	2.6278496190745
0.414920063	2.71100941714648
0.424072239999999	2.67774549791769
0.444055012	2.77753725560406
0.454055387	2.91059293251923
0.464168666999999	2.94385685174802
0.474056159	3.0103846902056
0.484065794999999	3.04364860943439
0.504056782999999	3.19333624596395
0.514192609	3.25986408442154
0.526059023	3.30975996326472
0.534031645000001	3.32639192287912
0.544060983	3.29312800365033
0.564200348	3.42618368056549
0.584056445	3.59250327670945
0.606145715	3.69229503439582
0.618141356000001	3.72555895362461
0.627528488999999	3.80871875169659
0.637630120000001	3.84198267092538
0.647108273000001	3.92514246899736
0.658133017000001	3.95840638822615
0.676633884999999	3.99167030745494
0.704055665	4.09146206514132
0.714372540999999	4.10809402475571
0.725062337000001	4.1579899035989
0.734062958999999	4.1579899035989
0.744075238000001	4.20788578244209
0.754064992	4.27441362089967
0.774052429999999	4.30767754012846
0.78468554	4.30767754012846
0.794062393000001	4.27441362089967
0.804067100999999	4.29104558051406
0.814416124999999	4.37420537858604
0.824032259000001	4.34094145935725
0.834129154999999	4.34094145935725
0.844064163000001	4.35757341897165
0.874068877999999	4.45736517665802
0.884069368	4.39083733820044
0.894035085000001	4.34094145935725
0.904059035	4.35757341897165
0.914416061000001	4.40746929781483
0.924063236	4.44073321704362
0.934076063000001	4.45736517665802
0.944061628	4.42410125742923
0.954062	4.40746929781483
0.96417973	4.45736517665802
0.974398633	4.47399713627241
0.98406599	4.54052497473
1.004064745	4.44073321704362
1.014174544	4.42410125742923
1.024062472	4.47399713627241
1.034067611	4.47399713627241
1.044067334	4.44073321704362
1.054065073	4.42410125742923
1.064186972	4.44073321704362
1.084080478	4.50726105550121
1.09405842	4.45736517665802
1.104068604	4.44073321704362
1.124067174	4.47399713627241
1.134086936	4.47399713627241
1.154055506	4.44073321704362
1.164252332	4.47399713627241
1.174042613	4.49062909588681
1.184092194	4.54052497473
1.204055844	4.50726105550121
1.214306353	4.45736517665802
1.234179183	4.5238930151156
1.244035822	4.50726105550121
1.254192021	4.54052497473
1.264448936	4.45736517665802
1.294062525	4.55715693434439
1.304036548	4.5238930151156
1.314234106	4.44073321704362
1.324036788	4.42410125742923
1.334061347	4.42410125742923
1.34403234	4.45736517665802
1.35409373	4.50726105550121
1.364088668	4.47399713627241
1.374150373	4.45736517665802
1.384061367	4.49062909588681
1.39405468	4.50726105550121
1.404056887	4.55715693434439
1.414089583	4.50726105550121
1.424054132	4.44073321704362
1.434059966	4.44073321704362
1.444058366	4.49062909588681
1.454055813	4.49062909588681
1.464090557	4.47399713627241
1.474054399	4.44073321704362
1.48406087	4.47399713627241
1.504056569	4.50726105550121
1.514153042	4.47399713627241
1.524074054	4.42410125742923
1.534058626	4.44073321704362
1.544056508	4.49062909588681
1.554071542	4.49062909588681
1.564160768	4.47399713627241
1.574009273	4.49062909588681
1.584100834	4.45736517665802
1.594055761	4.49062909588681
1.604058205	4.54052497473
1.614081339	4.54052497473
1.624052753	4.5238930151156
1.634056611	4.44073321704362
1.644055177	4.44073321704362
1.65405758	4.50726105550121
1.674057262	4.44073321704362
1.684090355	4.42410125742923
1.694058861	4.44073321704362
1.704062054	4.5238930151156
1.724061904	4.49062909588681
1.734102555	4.45736517665802
1.744066905	4.54052497473
1.754055799	4.47399713627241
1.764061425	4.44073321704362
1.774060673	4.42410125742923
1.784091992	4.45736517665802
1.794068121	4.44073321704362
1.804062648	4.45736517665802
1.814058743	4.50726105550121
1.824057972	4.49062909588681
1.834102712	4.45736517665802
1.844067647	4.34094145935725
1.854062957	4.27441362089967
1.864070865	4.25778166128527
1.874068676	4.20788578244209
1.884095796	4.09146206514132
1.904068757	3.79208679208219
1.914059171	3.64239915555263
1.924269513	3.52597543825187
1.941816356	3.45944759979428
1.954493921	3.34302388249351
1.967242032	3.27649604403593
1.984617726	3.0103846902056
2.004595214	2.69437745753209
2.014617089	2.56132178061692
2.054600403	1.91267535565549
2.064594657	1.77961967874033
2.074601985	1.61330008259637
2.094599034	1.39708460760923
2.104602389	1.21413305185088
2.114593838	1.11434129416451
2.124603123	0.948021698020549
2.144603662	0.698542303804615
2.164626487	0.432430949974286
2.174593737	0.266111353830329
2.184599716	0.182951555758352
2.199984838	0
2.205761656	0
2.225330231	-0.332639192287912
2.244601569	-0.548854667275055
2.30459438	-1.04781345570692
2.314621122	-1.03118149609253
2.324600283	-1.11434129416451
2.334615497	-1.09770933455011
2.344599683	-1.1309732537789
2.354603386	-1.1476052133933
2.364593062	-1.18086913262209
2.374599752	-1.19750109223648
2.384621665	-1.23076501146527
2.39459361	-1.21413305185088
2.40459929	-1.23076501146527
2.414622328	-1.16423717300769
2.424604132	-1.11434129416451
2.434620442	-1.11434129416451
2.444602036	-0.981285617249339
2.485730025	-0.632014465347032
2.494596642	-0.482326828817472
2.504602526	-0.382535071131098
2.515226554	-0.232847434601538
2.524607905	-0.249479394215934
2.534623487	-0.216215474987143
2.544603853	-0.199583515372748
2.554601921	-0.249479394215934
2.564594757	-0.182951555758352
2.574596746	-0.299375273059121
2.584595468	-0.332639192287912
2.594597806	-0.349271151902308
2.61459276	-0.482326828817472
2.624592551	-0.53222270766066
2.634590682	-0.598750546118241
2.64459356	-0.615382505732637
2.654587697	-0.698542303804615
2.664595024	-0.814966021105384
2.674588772	-0.86486189994857
2.684587425	-0.881493859562966
2.695443381	-0.914757778791758
2.704590938	-1.04781345570692
2.714813604	-1.09770933455011
2.724592198	-1.18086913262209
2.735141039	-1.23076501146527
2.757341554	-1.4968763652956
2.76796658	-1.46361244606681
2.788347617	-1.64656400182516
2.79815013	-1.66319596143956
2.808027856	-1.72972379989714
2.822666545	-1.84614751719791
2.834445954	-1.8960433960411
2.850398029	-1.99583515372747
2.860518432	-2.09562691141385
2.88412445	-2.21205062871461
2.920476959	-2.42826610370176
2.930565413	-2.46153002293055
2.940469349	-2.47816198254494
2.950475116	-2.59458569984571
2.960475213	-2.6278496190745
2.980672478	-2.81080117483286
2.99047735	-2.82743313444725
3.010555532	-2.92722489213362
3.020477687	-3.02701664982
3.030638252	-3.09354448827758
3.040469457	-3.11017644789198
3.050473853	-3.20996820557835
3.060494755	-3.27649604403593
3.070453997	-3.32639192287912
3.080509585	-3.34302388249351
3.090702134	-3.32639192287912
3.101222427	-3.34302388249351
3.110920055	-3.47607955940868
3.13067427	-3.54260739786626
3.140512115	-3.62576719593824
3.150424978	-3.64239915555263
3.162511431	-3.7588228728534
3.175708389	-3.7588228728534
3.186890805	-3.80871875169659
3.198603685	-3.87524659015417
3.210587848	-3.92514246899736
3.221990984	-3.99167030745494
3.233784341	-4.04156618629813
3.24369708	-4.05819814591253
3.253841831	-4.12472598437011
3.263306686	-4.10809402475571
3.272684471	-4.12472598437011
3.28235352	-4.12472598437011
3.291694418	-4.20788578244209
3.302025864	-4.25778166128527
3.311389582	-4.24114970167088
3.320885076	-4.24114970167088
3.33063587	-4.25778166128527
3.340638659	-4.29104558051406
3.362124651	-4.29104558051406
3.371749831	-4.32430949974285
3.381782521	-4.37420537858604
3.390701506	-4.37420537858604
3.400698494	-4.35757341897165
3.413351255	-4.35757341897165
3.422387911	-4.34094145935725
3.432078588	-4.35757341897165
3.440933624	-4.39083733820044
3.450727095	-4.40746929781483
3.460687926	-4.40746929781483
3.470766255	-4.42410125742923
3.484482655	-4.45736517665802
3.495364004	-4.49062909588681
3.504570846	-4.44073321704362
3.513751884	-4.44073321704362
3.522663548	-4.47399713627241
3.53472418	-4.50726105550121
3.554909688	-4.42410125742923
3.564130742	-4.39083733820044
3.572814967	-4.39083733820044
3.581582297	-4.42410125742923
3.590675102	-4.47399713627241
3.610913687	-4.5238930151156
3.620673743	-4.45736517665802
3.630723266	-4.44073321704362
3.650683043	-4.47399713627241
3.661800856	-4.50726105550121
3.671315525	-4.50726105550121
3.680666302	-4.5238930151156
3.69067523	-4.50726105550121
3.700742536	-4.45736517665802
3.710674922	-4.44073321704362
3.721481899	-4.49062909588681
3.730698912	-4.49062909588681
3.74067866	-4.44073321704362
3.760675594	-4.47399713627241
3.780836256	-4.44073321704362
3.790688272	-4.44073321704362
3.800679624	-4.50726105550121
3.810676909	-4.50726105550121
3.820676929	-4.49062909588681
3.830827146	-4.44073321704362
3.84086519	-4.40746929781483
3.850674871	-4.42410125742923
3.860672251	-4.47399713627241
3.870673554	-4.47399713627241
3.880840122	-4.44073321704362
3.890677347	-4.49062909588681
3.900920164	-4.50726105550121
3.910676839	-4.47399713627241
3.920676136	-4.49062909588681
3.930860225	-4.45736517665802
3.940676603	-4.50726105550121
3.950680274	-4.5238930151156
3.960628021	-4.5238930151156
3.970678137	-4.45736517665802
3.980864988	-4.44073321704362
3.990679237	-4.47399713627241
4.000675288	-4.47399713627241
4.010671904	-4.49062909588681
4.021683174	-4.5238930151156
4.030828539	-4.5238930151156
4.04067648	-4.47399713627241
4.050680771	-4.44073321704362
4.060675217	-4.45736517665802
4.070676213	-4.45736517665802
4.081580295	-4.5238930151156
4.090634013	-4.50726105550121
4.100678853	-4.54052497473
4.110676325	-4.5238930151156
4.130845683	-4.45736517665802
4.140721181	-4.49062909588681
4.150823349	-4.47399713627241
4.170679591	-4.47399713627241
4.180896912	-4.44073321704362
4.190676923	-4.45736517665802
4.200658447	-4.49062909588681
4.210681809	-4.47399713627241
4.220683409	-4.49062909588681
4.230864138	-4.49062909588681
4.240676476	-4.5238930151156
4.250685076	-4.5238930151156
4.26073876	-4.45736517665802
4.270683232	-4.42410125742923
4.29067717	-4.49062909588681
4.300698087	-4.47399713627241
4.330854946	-4.47399713627241
4.340683021	-4.49062909588681
4.350733146	-4.45736517665802
4.360679849	-4.47399713627241
4.370680888	-4.50726105550121
4.380765242	-4.5238930151156
4.390678502	-4.45736517665802
4.400742703	-4.42410125742923
4.410680324	-4.45736517665802
4.420684859	-4.45736517665802
4.430779374	-4.47399713627241
4.440671164	-4.47399713627241
4.450742427	-4.54052497473
4.460672281	-4.47399713627241
4.470682722	-4.45736517665802
4.480831242	-4.45736517665802
4.490684064	-4.47399713627241
4.500674536	-4.50726105550121
4.51068177	-4.49062909588681
4.540686147	-4.49062909588681
4.550741697	-4.45736517665802
4.560674338	-4.47399713627241
4.570683243	-4.50726105550121
4.580920932	-4.45736517665802
4.590683629	-4.44073321704362
4.610681443	-4.44073321704362
4.62067294	-4.47399713627241
4.630923172	-4.44073321704362
4.650791387	-4.47399713627241
4.660691728	-4.5238930151156
4.670655144	-4.47399713627241
4.680857388	-4.40746929781483
4.690690887	-4.44073321704362
4.700769404	-4.44073321704362
4.710783608	-4.47399713627241
4.72068199	-4.45736517665802
4.740648499	-4.45736517665802
4.75072529	-4.49062909588681
4.760684106	-4.45736517665802
4.790729018	-4.50726105550121
4.800772927	-4.49062909588681
4.810703307	-4.42410125742923
4.820677302	-4.42410125742923
4.840674747	-4.45736517665802
4.850742243	-4.44073321704362
4.87067931	-4.54052497473
4.880763486	-4.5238930151156
4.890672751	-4.45736517665802
4.90075331	-4.44073321704362
4.910704552	-4.45736517665802
4.920679676	-4.50726105550121
4.930824656	-4.44073321704362
4.950730851	-4.47399713627241
4.960678151	-4.47399713627241
4.980712643	-4.44073321704362
4.99067767	-4.47399713627241
5.000738934	-4.47399713627241
5.02068441	-4.44073321704362
5.030717704	-4.45736517665802
5.040684731	-4.45736517665802
5.050737281	-4.42410125742923
5.070686754	-4.49062909588681
5.080715244	-4.49062909588681
5.090687531	-4.44073321704362
5.100746603	-4.37420537858604
5.110679776	-4.39083733820044
5.12068295	-4.45736517665802
5.130719483	-4.45736517665802
5.140688049	-4.44073321704362
5.150746312	-4.45736517665802
5.16068859	-4.45736517665802
5.170693499	-4.47399713627241
5.180772541	-4.40746929781483
5.200732041	-4.34094145935725
5.210686218	-4.29104558051406
5.22069966	-4.22451774205648
5.230853081	-4.09146206514132
5.240684029	-3.90851050938296
5.270696508	-3.54260739786626
5.280787434	-3.42618368056549
5.293077847	-3.3929197613367
5.310685975	-3.07691252866318
5.323887073	-2.89396097290483
5.330870312	-2.72764137676088
5.400747088	-1.66319596143956
5.420663465	-1.31392480953725
5.430976549	-1.18086913262209
5.440754293	-0.981285617249339
5.450946567	-0.881493859562966
5.460757099	-0.748438182647801
5.470785932	-0.565486626889451
5.480952611	-0.482326828817472
5.490745365	-0.365903111516703
5.500795996	-0.216215474987143
5.510814611	-0.0166319596143953
5.52071985	0
5.540773933	0.299375273059121
5.550793849	0.432430949974286
5.566231672	0.548854667275055
5.570737205	0.615382505732637
5.590743373	0.765070142262198
5.61074774	0.86486189994857
5.620747863	0.898125819177363
5.630779427	0.914757778791758
5.640746232	0.964653657634944
5.6507767	0.981285617249339
5.660743921	1.03118149609253
5.670752167	0.981285617249339
5.680781778	0.981285617249339
5.690745734	0.997917576863735
5.700769258	0.931389738406153
5.710742901	0.931389738406153
5.730762024	0.68191034419022
5.750782583	0.648646424961429
5.760755224	0.465694869203077
5.770775139	0.365903111516703
5.780872344	0.182951555758352
5.790756897	0.133055676915165
5.800789393	0
5.810751105	-0.0997917576863738
5.820759236	-0.332639192287912
5.830869542	-0.332639192287912
5.840754134	-0.365903111516703
5.850786518	-0.449062909588681
5.860747262	-0.432430949974286
5.870754606	-0.349271151902308
5.900793	0
5.910745645	0
5.920761012	0.199583515372748
5.933665616	0.349271151902308
5.940743156	0.365903111516703
5.950789633	0.182951555758352
5.960748876	0.133055676915165
5.970764504	0
5.980905623	-0.0831597980719785
6.000775287	-0.316007232673517
6.010749331	-0.249479394215934
6.020757083	-0.166319596143955
6.030930492	0
6.040753425	0
6.050787805	0.166319596143955
6.060748458	0.249479394215934
6.070751982	0.216215474987143
6.1107456	-0.199583515372748
6.120750581	-0.232847434601538
6.140754094	0
6.150829252	0.266111353830329
6.160747835	0.182951555758352
6.175384762	0.133055676915165
6.180877662	0.0997917576863738
6.190756874	0
6.200798711	-0.049895878843186
6.210744451	-0.182951555758352
6.220753627	-0.199583515372748
6.230937027	-0.116423717300769
6.240754043	0
6.25078789	0.316007232673517
6.290749534	0
6.300796458	-0.166319596143955
6.310745565	-0.232847434601538
6.350752334	0.216215474987143
6.360750103	0.299375273059121
6.380981178	0.116423717300769
6.390749664	-0.781702101876594
6.400803561	-0.0831597980719785
6.410750406	0
6.420752726	-0.133055676915165
6.430934385	-0.199583515372748
6.440759015	-0.182951555758352
6.45083178	-0.116423717300769
6.460749973	0.798334061490989
6.470754446	0.0831597980719785
6.480972597	0
6.490750303	0.0831597980719785
6.500765187	0.282743313444724
6.510747504	0.216215474987143
6.520750237	0.266111353830329
6.530961831	0.299375273059121
6.540753384	0.465694869203077
6.550784661	0.482326828817472
6.580991627	0.731806223033406
6.590748919	0.781702101876594
6.600775585	0.898125819177363
6.61074927	0.881493859562966
6.620750995	1.06444541532132
6.630914652	1.03118149609253
6.640752958	1.1476052133933
6.65078032	1.1476052133933
6.660745654	1.31392480953725
6.670751488	1.29729284992286
6.680999478	1.41371656722363
6.690749216	1.4968763652956
6.700791679	1.51350832491
6.710750097	1.64656400182516
6.720750344	1.74635575951154
6.730913973	1.79625163835472
6.740753171	1.79625163835472
6.750789572	1.8960433960411
6.760747128	1.94593927488428
6.770755325	1.96257123449868
6.781002586	2.04573103257066
6.790750968	2.07899495179945
6.84074999	2.39500218447296
6.850871105	2.51142590177373
6.860745682	2.51142590177373
6.870754804	2.6278496190745
6.88093567	2.6278496190745
6.890724558	2.69437745753209
6.90078729	2.79416921521846
6.910746956	2.84406509406165
6.940751916	3.09354448827758
6.950793469	3.07691252866318
6.960752831	3.12680840750637
6.97077092	3.12680840750637
6.98108811	3.20996820557835
6.990750697	3.25986408442154
7.000847924	3.29312800365033
7.010715684	3.42618368056549
7.020707408	3.3929197613367
7.031055776	3.50934347863747
7.040788698	3.54260739786626
7.050923109	3.55923935748066
7.060768869	3.69229503439582
7.070742633	3.72555895362461
7.090737519	3.65903111516703
7.100790346	3.69229503439582
7.110815998	3.62576719593824
7.120737191	3.60913523632384
7.130806553	3.62576719593824
7.140738745	3.50934347863747
7.160739442	3.35965584210791
7.170746046	3.22660016519275
7.180772629	3.16007232673516
7.190746429	3.06028056904879
7.210746902	2.77753725560406
7.223728436	2.54468982100252
7.242267908	2.46153002293055
7.250743119	2.37837022485857
7.260740445	2.36173826524417
7.270761464	2.2785784671722
7.282465543	2.06236299218505
7.290746259	1.96257123449868
7.323098363	1.46361244606681
7.330977846	1.38045264799483
7.340772909	1.16423717300769
7.370784889	0.765070142262198
7.38096794	0.582118586503846
7.410772745	0.166319596143955
7.420827021	0.116423717300769
7.430828013	0
7.440737041	-0.166319596143955
7.460754384	-0.415798990359891
7.470742433	-0.482326828817472
7.480774295	-0.582118586503846
7.490738484	-0.731806223033406
7.50079301	-0.798334061490989
7.510742407	-0.848229940334175
7.520750839	-0.881493859562966
7.530845099	-0.964653657634944
7.540744726	-0.931389738406153
7.560749468	-0.997917576863735
7.570764051	-0.964653657634944
7.580779642	-0.964653657634944
7.590751569	-0.948021698020549
7.600790594	-0.881493859562966
7.610748396	-0.86486189994857
7.620749732	-0.781702101876594
7.640724673	-0.515590748046263
7.65079594	-0.449062909588681
7.670765086	-0.166319596143955
7.680893186	-0.0997917576863738
7.690753942	0
7.700787832	0.182951555758352
7.710749018	0.299375273059121
7.720737577	0.382535071131098
7.730912602	0.316007232673517
7.74075405	0.166319596143955
7.760744308	0
7.770760019	0
7.780936364	-0.199583515372748
7.790692792	-0.316007232673517
7.800791819	-0.216215474987143
7.810747167	-0.14968763652956
7.820760532	0.798334061490989
7.830951387	0.0665278384575831
7.840726373	0
7.85075842	0.049895878843186
7.860705478	0.232847434601538
7.87074759	0.266111353830329
7.88097703	0.14968763652956
7.890750117	0.116423717300769
7.900822468	-0.781702101876594
7.910793379	-0.116423717300769
7.9208496	0
7.930934547	-0.0997917576863738
7.940765177	-0.232847434601538
7.950814318	-0.166319596143955
7.960750619	-0.116423717300769
7.970816961	0
7.980975242	0.166319596143955
7.990723443	0.249479394215934
8.000825969	0.166319596143955
8.014492441	0
8.030963887	0.0831597980719785
8.040729694	0.166319596143955
8.050803898	0.282743313444724
8.090861586	0.632014465347032
8.130864009	1.03118149609253
8.14075343	1.04781345570692
8.150791725	1.08107737493571
8.170755007	1.31392480953725
8.180978483	1.31392480953725
8.190746045	1.39708460760923
8.200869205	1.51350832491
8.21073642	1.56340420375319
8.220709624	1.62993204221077
8.230812945	1.64656400182516
8.250755652	1.84614751719791
8.260779128	1.86277947681231
8.270740431	1.96257123449868
8.28077758	1.99583515372747
8.290765056	2.07899495179945
8.330768007	2.21205062871461
8.350739207	2.31184238640099
8.360753953	2.42826610370176
8.370874632	2.44489806331615
8.380864355	2.49479394215934
8.390736034	2.56132178061692
8.400760354	2.61121765946011
8.410734747	2.67774549791769
8.420739318	2.69437745753209
8.430787063	2.77753725560406
8.440738184	2.82743313444725
8.450748379	2.92722489213362
8.460738248	2.96048881136242
8.470764234	3.02701664982
8.480780914	3.14344036712077
8.490738202	3.14344036712077
8.50075724	3.20996820557835
8.510738099	3.17670428634956
8.520737377	3.22660016519275
8.530787452	3.34302388249351
8.540739006	3.4095517209511
8.570786259	3.50934347863747
8.580824712	3.50934347863747
8.590738926	3.55923935748066
8.620738358	3.80871875169659
8.630881206	3.79208679208219
8.640740824	3.87524659015417
8.650747526	3.90851050938296
8.660739164	3.95840638822615
8.670741805	3.97503834784055
8.680775198	4.00830226706934
8.690709964	4.07483010552692
8.700782587	4.10809402475571
8.710736548	4.10809402475571
8.720745116	4.19125382282769
8.730776318	4.24114970167088
8.740739083	4.25778166128527
8.750789837	4.24114970167088
8.760745139	4.20788578244209
8.770742635	4.24114970167088
8.780779285	4.30767754012846
8.82075006	4.30767754012846
8.830864171	4.39083733820044
8.850793795	4.39083733820044
8.860748795	4.35757341897165
8.870761049	4.35757341897165
8.900757196	4.40746929781483
8.910751264	4.37420537858604
8.920756946	4.35757341897165
8.930884049	4.37420537858604
8.940748027	4.44073321704362
8.960743787	4.47399713627241
8.970755504	4.45736517665802
8.980892163	4.37420537858604
8.990751329	4.40746929781483
9.000800435	4.45736517665802
9.010743516	4.45736517665802
9.020744004	4.44073321704362
9.030880967	4.49062909588681
9.040748747	4.44073321704362
9.050790597	4.5238930151156
9.060740727	4.49062909588681
9.070762787	4.42410125742923
9.080872331	4.42410125742923
9.100800921	4.45736517665802
9.120755281	4.45736517665802
9.130885408	4.47399713627241
9.140750452	4.42410125742923
9.150791371	4.42410125742923
9.160747944	4.40746929781483
9.170755854	4.37420537858604
9.200816064	4.10809402475571
9.210747587	3.95840638822615
9.220758066	3.87524659015417
9.23087265	3.74219091323901
9.2606947	3.24323212480714
9.282988032	3.12680840750637
9.291196537	3.02701664982
9.30069507	3.04364860943439
9.310702247	2.81080117483286
9.370756023	1.8960433960411
9.380889903	1.79625163835472
9.390748424	1.59666812298198
9.400802723	1.51350832491
9.430882116	1.08107737493571
9.440740654	0.981285617249339
9.45266949	0.765070142262198
9.490749715	0.266111353830329
9.500858687	0.199583515372748
9.510748475	0
9.520754041	0
9.530921054	-0.232847434601538
9.55079472	-0.415798990359891
9.590741806	-0.731806223033406
9.602014718	-0.798334061490989
9.610748957	-0.881493859562966
9.640749972	-0.931389738406153
9.650793918	-1.04781345570692
9.660744602	-1.03118149609253
9.670762516	-0.981285617249339
9.68087228	-1.03118149609253
9.690748772	-1.03118149609253
9.700794915	-1.04781345570692
9.730913719	-0.898125819177363
9.740750328	-0.914757778791758
9.750794091	-0.86486189994857
9.760738879	-0.798334061490989
9.770754886	-0.781702101876594
9.780875013	-0.698542303804615
9.790744664	-0.582118586503846
9.801066198	-0.565486626889451
9.810749157	-0.465694869203077
9.820761032	-0.282743313444724
9.83089309	-0.232847434601538
9.840747598	-0.0997917576863738
9.850797584	0
9.860745306	0.299375273059121
9.870749348	0.282743313444724
9.880879694	0.316007232673517
9.890750454	0.299375273059121
9.90079574	0.332639192287912
9.91074463	0.266111353830329
9.920763998	0.14968763652956
9.930876314	0
9.940749605	-0.299375273059121
9.950759654	-0.199583515372748
9.960745867	-0.182951555758352
9.970754002	-0.0831597980719785
9.980850208	-0.049895878843186
9.990749132	0
10.00079802	0.282743313444724
10.010743703	0.266111353830329
10.020757473	0.182951555758352
10.030841786	0
10.040741927	-0.349271151902308
10.054143549	-0.232847434601538
10.060740038	-0.199583515372748
10.100774552	0.216215474987143
10.110746556	0.216215474987143
10.120752504	0.0831597980719785
10.130872675	0
10.140747282	-0.349271151902308
10.150798714	-0.14968763652956
10.161117968	-0.0831597980719785
10.170752565	0
10.180911559	-0.0665278384575831
10.19075077	-0.14968763652956
10.200806133	-0.049895878843186
10.210746014	0.133055676915165
10.220736563	0.199583515372748
10.230887738	0.182951555758352
10.240752301	0.0166319596143953
10.25079194	0
10.260744269	-0.14968763652956
10.270752884	-0.216215474987143
10.280890493	-0.249479394215934
10.290751555	-0.0997917576863738
10.3007985	0
10.310743164	0.349271151902308
10.320751242	0.049895878843186
10.330908011	0.0997917576863738
10.340750532	-0.781702101876594
10.35078978	-0.0665278384575831
10.36074508	0
10.370755912	0
10.380873656	0.049895878843186
10.390750177	0
10.400798906	-0.14968763652956
10.410745765	-0.182951555758352
10.420739362	-0.0665278384575831
10.430870317	0
10.440750145	0.14968763652956
10.451406308	0.365903111516703
10.470752977	0.0997917576863738
10.500802668	-0.216215474987143
10.510746731	-0.266111353830329
10.520749092	-0.249479394215934
10.560743794	0.232847434601538
10.570753294	0.216215474987143
10.580904031	0.133055676915165
10.590750105	0
10.600801301	-0.0997917576863738
10.610749735	-0.266111353830329
10.650794721	0.0831597980719785
10.660742282	0.216215474987143
10.670754836	0.249479394215934
10.680890225	0.14968763652956
10.690750787	0
10.700802519	-0.382535071131098
10.710747224	-0.182951555758352
10.720747736	-0.0997917576863738
10.730893085	-0.0831597980719785
10.740748155	-0.0831597980719785
10.750792621	0
10.760743065	0
10.770750999	0.14968763652956
10.78086632	0.232847434601538
10.79075228	0.133055676915165
10.800799102	0
10.810743148	-0.415798990359891
10.820739685	-0.116423717300769
10.830877414	-0.166319596143955
10.840743088	-0.116423717300769
10.850796071	0
10.860744971	0.166319596143955
10.870747961	0.216215474987143
10.88087979	0
10.890750763	0
10.900779095	-0.299375273059121
10.930866093	0
10.940749285	0.365903111516703
10.95079743	0.0997917576863738
10.960744128	0.0997917576863738
10.970752723	0
10.980861758	-0.382535071131098
10.990751342	-0.0997917576863738
11.000801266	-0.049895878843186


==> varying_reference-23.tsv <==
0.000126265000000458	0
0.0165440490000002	0
0.0306837410000007	0.116423717300769
0.0677593610000002	0.53222270766066
0.0788750890000003	0.632014465347032
0.0922824139999996	0.698542303804615
0.103232516	0.814966021105384
0.112684335999999	0.848229940334175
0.122389525999999	0.964653657634944
0.132384396999999	1.01454953647813
0.142380108999999	1.09770933455011
0.152386151	1.09770933455011
0.162430783	1.23076501146527
0.172412617999999	1.29729284992286
0.182527868999999	1.26402893069407
0.19238621	1.43034852683802
0.202391111000001	1.41371656722363
0.212473808	1.4968763652956
0.222371872	1.54677224413879
0.232407909999999	1.4968763652956
0.242374278	1.61330008259637
0.252390988	1.69645988066835
0.262484710000001	1.71309184028275
0.272388379000001	1.79625163835472
0.282451139000001	1.81288359796912
0.292501954	1.92930731526989
0.302429030000001	1.92930731526989
0.312395191	2.02909907295626
0.322387786	2.06236299218505
0.33239449	2.12889083064264
0.343640828	2.14552279025703
0.353866932000001	2.2453145479434
0.363939911999999	2.2453145479434
0.374863173	2.29521042678659
0.386449204	2.41163414408736
0.399438065	2.51142590177373
0.409142321999999	2.56132178061692
0.421221728000001	2.6611135383033
0.431819667999999	2.69437745753209
0.441319149	2.76090529598967
0.451286276999999	2.79416921521846
0.459944319	2.84406509406165
0.469487291	2.81080117483286
0.478492423	2.86069705367604
0.488721585	2.96048881136242
0.497730319	2.99375273059121
0.50672367	3.04364860943439
0.516111923	3.04364860943439
0.524965718000001	3.16007232673516
0.535096828	3.20996820557835
0.543208778	3.17670428634956
0.552384133	3.30975996326472
0.56256312	3.34302388249351
0.572328168	3.44281564017989
0.582374204000001	3.49271151902308
0.592365101	3.55923935748066
0.606375705	3.52597543825187
0.625299758000001	3.67566307478143
0.637307482000001	3.70892699401022
0.649554438000001	3.80871875169659
0.673972222	3.89187854976857
0.683952955000001	3.95840638822615
0.69395297	3.99167030745494
0.70394926	4.05819814591253
0.714111294	4.09146206514132
0.72399908	4.07483010552692
0.737118232	4.12472598437011
0.764157057	4.17462186321329
0.774000939	4.19125382282769
0.783999739	4.22451774205648
0.803998385	4.30767754012846
0.824021645	4.34094145935725
0.83399951	4.32430949974285
0.844040785000001	4.29104558051406
0.853999294999999	4.29104558051406
0.864072012999999	4.30767754012846
0.874025142000001	4.30767754012846
0.894003902	4.34094145935725
0.904014854	4.34094145935725
0.914209818	4.40746929781483
0.924527487000001	4.42410125742923
0.934001713000001	4.42410125742923
0.944033163	4.40746929781483
0.954002115	4.44073321704362
0.964155149	4.45736517665802
0.974008604	4.45736517665802
0.985063906000001	4.5238930151156
0.994004661	4.50726105550121
1.004036668	4.45736517665802
1.014297127	4.50726105550121
1.024000614	4.54052497473
1.034009718	4.54052497473
1.054034527	4.50726105550121
1.074005799	4.50726105550121
1.084006152	4.54052497473
1.094010304	4.49062909588681
1.104643996	4.55715693434439
1.11404146	4.54052497473
1.124010284	4.57378889395879
1.133983992	4.62368477280197
1.1440003	4.59042085357318
1.154002524	4.54052497473
1.163990863	4.5238930151156
1.17402937	4.55715693434439
1.184023401	4.54052497473
1.194012801	4.54052497473
1.204013107	4.55715693434439
1.214309269	4.54052497473
1.223973184	4.60705281318758
1.234020029	4.55715693434439
1.243974237	4.54052497473
1.25397277	4.49062909588681
1.264406282	4.54052497473
1.273985235	4.50726105550121
1.283996174	4.49062909588681
1.294002506	4.5238930151156
1.304007528	4.50726105550121
1.31420509	4.47399713627241
1.324038297	4.50726105550121
1.33400537	4.60705281318758
1.343980346	4.5238930151156
1.354006538	4.5238930151156
1.364267251	4.49062909588681
1.374018134	4.5238930151156
1.384007345	4.57378889395879
1.393998775	4.55715693434439
1.404019985	4.50726105550121
1.414418879	4.50726105550121
1.424028202	4.57378889395879
1.434035477	4.62368477280197
1.44401421	4.57378889395879
1.454031763	4.55715693434439
1.464185505	4.55715693434439
1.474027343	4.54052497473
1.494004473	4.54052497473
1.504025823	4.55715693434439
1.514088174	4.54052497473
1.524073105	4.54052497473
1.53412234	4.60705281318758
1.544118149	4.64031673241637
1.554027809	4.60705281318758
1.564239989	4.54052497473
1.573978215	4.55715693434439
1.584054125	4.59042085357318
1.59402278	4.55715693434439
1.604008999	4.57378889395879
1.614209594	4.54052497473
1.624138887	4.55715693434439
1.634038334	4.54052497473
1.644069166	4.57378889395879
1.654017802	4.5238930151156
1.664154793	4.49062909588681
1.674017782	4.49062909588681
1.684051644	4.50726105550121
1.694011756	4.47399713627241
1.70401379	4.50726105550121
1.714220852	4.47399713627241
1.723988591	4.45736517665802
1.734087221	4.47399713627241
1.744068122	4.39083733820044
1.754095764	4.34094145935725
1.764046027	4.24114970167088
1.77406699	4.20788578244209
1.804115669	4.05819814591253
1.8140511	4.04156618629813
1.834093547	3.84198267092538
1.844062593	3.79208679208219
1.854165367	3.80871875169659
1.864043529	3.70892699401022
1.874069342	3.64239915555263
1.884088549	3.45944759979428
1.904090659	3.29312800365033
1.914049688	3.24323212480714
1.924065899	3.17670428634956
1.934085339	3.02701664982
1.944070749	2.97712077097681
1.984094536	2.56132178061692
1.994067775	2.54468982100252
2.004106491	2.49479394215934
2.014054037	2.31184238640099
2.024068815	2.2785784671722
2.064079188	1.82951555758351
2.074070371	1.77961967874033
2.084083879	1.62993204221077
2.09406947	1.56340420375319
2.114067433	1.33055676915165
2.12406606	1.29729284992286
2.14406858	1.09770933455011
2.154232517	1.04781345570692
2.174222733	0.898125819177363
2.184230009	0.814966021105384
2.194206306	0.765070142262198
2.204202619	0.68191034419022
2.214039955	0.565486626889451
2.224063954	0.53222270766066
2.234089385	0.432430949974286
2.244066979	0.365903111516703
2.254154878	0.282743313444724
2.264026588	0.266111353830329
2.284087986	0.0831597980719785
2.294068208	0.0166319596143953
2.304094163	0
2.314057858	0
2.324066223	-0.299375273059121
2.334090685	-0.0831597980719785
2.354165083	-0.14968763652956
2.384086647	-0.199583515372748
2.394069266	-0.232847434601538
2.404112206	-0.216215474987143
2.414044107	-0.232847434601538
2.424071046	-0.232847434601538
2.434088843	-0.249479394215934
2.454087663	-0.249479394215934
2.474066601	-0.282743313444724
2.484091435	-0.266111353830329
2.494063797	-0.232847434601538
2.504094747	-0.282743313444724
2.514157542	-0.282743313444724
2.524012739	-0.316007232673517
2.534058486	-0.332639192287912
2.554009364	-0.399167030745494
2.564185559	-0.482326828817472
2.574002941	-0.515590748046263
2.584003733	-0.582118586503846
2.593989565	-0.665278384575824
2.605110547	-0.71517426341901
2.623999095	-0.86486189994857
2.644069476	-0.981285617249339
2.654568891	-1.08107737493571
2.665043543	-1.11434129416451
2.675341575	-1.18086913262209
2.684516043	-1.26402893069407
2.694806635	-1.33055676915165
2.70648751	-1.43034852683802
2.722531678	-1.51350832491
2.74976642	-1.71309184028275
2.760664927	-1.74635575951154
2.782776578	-1.8960433960411
2.834867868	-2.21205062871461
2.865476669	-2.39500218447296
2.874749167	-2.47816198254494
2.894402795	-2.54468982100252
2.904363174	-2.56132178061692
2.914140804	-2.6611135383033
2.923206869	-2.71100941714648
2.932758095	-2.72764137676088
2.942117531	-2.77753725560406
2.952041483	-2.86069705367604
2.961433623	-2.99375273059121
2.972705668	-2.99375273059121
2.982827235	-3.07691252866318
2.992689011	-3.12680840750637
3.013288053	-3.24323212480714
3.023177266	-3.27649604403593
3.033744688	-3.32639192287912
3.043849824	-3.4095517209511
3.05488927	-3.3929197613367
3.064811077	-3.42618368056549
3.074992641	-3.50934347863747
3.085336447	-3.52597543825187
3.127465175	-3.85861463053978
3.140479892	-3.85861463053978
3.151673419	-3.90851050938296
3.163145759	-3.92514246899736
3.176062608	-3.99167030745494
3.188461695	-4.00830226706934
3.208796636	-4.10809402475571
3.219163366	-4.17462186321329
3.228692477	-4.19125382282769
3.239162147	-4.1413579439845
3.249343178	-4.1579899035989
3.259257846	-4.24114970167088
3.27005232	-4.30767754012846
3.279653231	-4.30767754012846
3.289614458	-4.25778166128527
3.299819627	-4.24114970167088
3.320477356	-4.30767754012846
3.340635345	-4.34094145935725
3.354124495	-4.35757341897165
3.365994242	-4.35757341897165
3.375270685	-4.34094145935725
3.405726642	-4.39083733820044
3.43085445	-4.42410125742923
3.44279867	-4.45736517665802
3.452585253	-4.45736517665802
3.46206914	-4.42410125742923
3.47527002	-4.42410125742923
3.488157702	-4.45736517665802
3.500650197	-4.47399713627241
3.512935055	-4.42410125742923
3.522937182	-4.42410125742923
3.546638433	-4.45736517665802
3.55545675	-4.49062909588681
3.573517068	-4.45736517665802
3.595485322	-4.45736517665802
3.6051215	-4.44073321704362
3.61416381	-4.44073321704362
3.623046883	-4.45736517665802
3.632916505	-4.49062909588681
3.642931254	-4.47399713627241
3.655696102	-4.49062909588681
3.67530262	-4.45736517665802
3.68487121	-4.49062909588681
3.693760811	-4.50726105550121
3.703383627	-4.49062909588681
3.715131474	-4.50726105550121
3.723439876	-4.44073321704362
3.732920914	-4.39083733820044
3.743022933	-4.42410125742923
3.752920346	-4.49062909588681
3.763092315	-4.47399713627241
3.776728289	-4.45736517665802
3.788445304	-4.47399713627241
3.800471892	-4.45736517665802
3.809085338	-4.44073321704362
3.818432236	-4.47399713627241
3.827052886	-4.44073321704362
3.848238807	-4.44073321704362
3.857104057	-4.5238930151156
3.866466985	-4.50726105550121
3.875281717	-4.50726105550121
3.884644107	-4.45736517665802
3.897711325	-4.44073321704362
3.907418921	-4.49062909588681
3.91651292	-4.50726105550121
3.925161155	-4.54052497473
3.93397289	-4.47399713627241
3.942926899	-4.44073321704362
3.955548577	-4.42410125742923
3.96345244	-4.44073321704362
3.982994182	-4.50726105550121
4.002934036	-4.50726105550121
4.015239121	-4.45736517665802
4.022925613	-4.47399713627241
4.032936232	-4.42410125742923
4.042925925	-4.47399713627241
4.052975015	-4.50726105550121
4.063101159	-4.49062909588681
4.072927309	-4.49062909588681
4.083400039	-4.5238930151156
4.092951607	-4.45736517665802
4.102960492	-4.47399713627241
4.113099984	-4.50726105550121
4.12292988	-4.55715693434439
4.132948274	-4.5238930151156
4.152974635	-4.37420537858604
4.163040987	-4.45736517665802
4.172937215	-4.47399713627241
4.192967436	-4.47399713627241
4.20293624	-4.45736517665802
4.212944217	-4.45736517665802
4.222930355	-4.47399713627241
4.232950543	-4.50726105550121
4.242967768	-4.44073321704362
4.252931111	-4.44073321704362
4.27292948	-4.47399713627241
4.283012795	-4.50726105550121
4.292934325	-4.47399713627241
4.302931506	-4.42410125742923
4.31296066	-4.45736517665802
4.324676135	-4.50726105550121
4.332927623	-4.49062909588681
4.342952784	-4.49062909588681
4.352939334	-4.42410125742923
4.363044264	-4.45736517665802
4.372927679	-4.45736517665802
4.382923742	-4.49062909588681
4.392927403	-4.50726105550121
4.40293121	-4.50726105550121
4.412998658	-4.49062909588681
4.423027158	-4.50726105550121
4.433138808	-4.49062909588681
4.442960745	-4.44073321704362
4.453071631	-4.44073321704362
4.463309845	-4.47399713627241
4.483041625	-4.50726105550121
4.493045512	-4.47399713627241
4.503967745	-4.47399713627241
4.51305208	-4.45736517665802
4.522972266	-4.47399713627241
4.533023464	-4.5238930151156
4.542979169	-4.5238930151156
4.552970124	-4.54052497473
4.56337451	-4.49062909588681
4.572974642	-4.42410125742923
4.583111368	-4.40746929781483
4.592974188	-4.44073321704362
4.603057736	-4.49062909588681
4.613359573	-4.47399713627241
4.623201229	-4.47399713627241
4.633110765	-4.45736517665802
4.642978313	-4.42410125742923
4.663197877	-4.49062909588681
4.673024793	-4.44073321704362
4.683801546	-4.45736517665802
4.692985321	-4.50726105550121
4.702974838	-4.50726105550121
4.713123891	-4.49062909588681
4.722965793	-4.44073321704362
4.742964186	-4.47399713627241
4.752969513	-4.47399713627241
4.763141056	-4.5238930151156
4.783032229	-4.42410125742923
4.79298136	-4.42410125742923
4.813118311	-4.49062909588681
4.822971984	-4.50726105550121
4.833091795	-4.47399713627241
4.843000822	-4.47399713627241
4.863157013	-4.44073321704362
4.872970396	-4.44073321704362
4.883085717	-4.45736517665802
4.892972286	-4.49062909588681
4.902991034	-4.49062909588681
4.913128407	-4.47399713627241
4.922969196	-4.47399713627241
4.93301804	-4.44073321704362
4.942984064	-4.42410125742923
4.952943314	-4.5238930151156
4.963081294	-4.5238930151156
4.97303288	-4.47399713627241
4.983142501	-4.47399713627241
4.993038983	-4.40746929781483
5.003063257	-4.42410125742923
5.013167233	-4.42410125742923
5.033023495	-4.49062909588681
5.042974897	-4.45736517665802
5.052955873	-4.44073321704362
5.083095512	-4.34094145935725
5.103104504	-4.19125382282769
5.11327963	-4.1579899035989
5.123032933	-4.1413579439845
5.133100665	-4.09146206514132
5.143056616	-4.02493422668373
5.163124251	-3.85861463053978
5.173040796	-3.80871875169659
5.183099578	-3.79208679208219
5.193041542	-3.70892699401022
5.203059805	-3.65903111516703
5.213135166	-3.47607955940868
5.223045246	-3.42618368056549
5.243038494	-3.24323212480714
5.253080822	-3.22660016519275
5.263127127	-3.14344036712077
5.273036476	-3.0103846902056
5.283092493	-2.96048881136242
5.293030659	-2.87732901329044
5.313133494	-2.6444815786889
5.323038057	-2.56132178061692
5.333081461	-2.42826610370176
5.343041184	-2.37837022485857
5.35308071	-2.31184238640099
5.423050852	-1.62993204221077
5.433080074	-1.59666812298198
5.443032702	-1.46361244606681
5.453088513	-1.46361244606681
5.463092216	-1.38045264799483
5.473049382	-1.23076501146527
5.483094975	-1.23076501146527
5.513120077	-0.964653657634944
5.523040961	-0.83159798071978
5.533077362	-0.83159798071978
5.552985106	-0.582118586503846
5.563070686	-0.515590748046263
5.573051773	-0.432430949974286
5.583084979	-0.399167030745494
5.593037953	-0.316007232673517
5.603054659	-0.282743313444724
5.613142669	-0.199583515372748
5.623087427	-0.14968763652956
5.643024727	0
5.65308547	0.798334061490989
5.663088151	0.0831597980719785
5.673046343	0.133055676915165
5.68297591	0.14968763652956
5.693032725	0.199583515372748
5.703107429	0.216215474987143
5.713120206	0.249479394215934
5.723048867	0.266111353830329
5.73310283	0.249479394215934
5.743073141	0.299375273059121
5.76299437	0.299375273059121
5.773046366	0.316007232673517
5.78307485	0.299375273059121
5.793037831	0.332639192287912
5.803080682	0.316007232673517
5.823038455	0.316007232673517
5.833068095	0.332639192287912
5.843035624	0.266111353830329
5.853053415	0.299375273059121
5.863127837	0.282743313444724
5.873047981	0.282743313444724
5.883074688	0.266111353830329
5.893037111	0.282743313444724
5.90305541	0.249479394215934
5.923042314	0.216215474987143
5.933090918	0.216215474987143
5.943030912	0.199583515372748
5.953055407	0.199583515372748
5.973040677	0.133055676915165
5.98307924	0.14968763652956
6.023037961	0.0831597980719785
6.03307313	0.0831597980719785
6.053082673	0.049895878843186
6.063125132	0.049895878843186
6.073228303	0
6.113133009	0
6.123042976	-0.0166319596143953
6.13313383	-0.0166319596143953
6.1430199	-0.0332639192287907
6.16315501	-0.0332639192287907
6.173200468	-0.0166319596143953
6.183055596	-0.0166319596143953
6.193218715	0
6.203056378	-0.0166319596143953
6.223043619	-0.0166319596143953
6.233082657	0
6.513038678	0
6.522928022	0.299375273059121
6.533390348	0.299375273059121
6.543164859	0.266111353830329
6.55299277	0.316007232673517
6.563100738	0.449062909588681
6.573024768	0.498958788431867
6.583133704	0.615382505732637
6.592983577	0.665278384575824
6.602978048	0.781702101876594
6.613003107	0.83159798071978
6.622973141	0.848229940334175
6.632995791	0.931389738406153
6.642967879	0.981285617249339
6.653031757	0.981285617249339
6.663026182	1.04781345570692
6.672983164	1.1309732537789
6.682987473	1.26402893069407
6.692947138	1.26402893069407
6.713199846	1.4968763652956
6.723042775	1.4968763652956
6.733017668	1.53014028452439
6.742953873	1.62993204221077
6.753060702	1.64656400182516
6.763327847	1.76298771912593
6.77306251	1.82951555758351
6.783036019	1.86277947681231
6.792961912	1.91267535565549
6.802971511	1.94593927488428
6.82300316	2.11225887102824
6.833087133	2.16215474987143
6.842944982	2.2785784671722
6.863088323	2.44489806331615
6.872993909	2.46153002293055
6.882967143	2.52805786138813
6.902970811	2.59458569984571
6.913128978	2.71100941714648
6.933090198	2.77753725560406
6.942957153	2.92722489213362
6.963134024	2.89396097290483
6.973046059	2.92722489213362
6.983074178	2.92722489213362
6.993032507	2.94385685174802
7.00305321	2.92722489213362
7.013117909	3.04364860943439
7.023037903	2.97712077097681
7.033079372	2.96048881136242
7.043029578	2.96048881136242
7.053049654	2.97712077097681
7.063120406	2.92722489213362
7.07303867	2.81080117483286
7.083057146	2.79416921521846
7.093028718	2.81080117483286
7.1030538	2.81080117483286
7.123036636	2.67774549791769
7.133062906	2.67774549791769
7.153046012	2.54468982100252
7.163116154	2.57795374023132
7.173037288	2.49479394215934
7.18319718	2.51142590177373
7.193032305	2.47816198254494
7.203175188	2.37837022485857
7.213019825	2.39500218447296
7.233052936	2.2453145479434
7.243030296	2.19541866910022
7.253051406	2.12889083064264
7.263080986	2.07899495179945
7.273043436	1.99583515372747
7.283056735	1.99583515372747
7.293029322	1.8794114364267
7.303052596	1.8794114364267
7.312976734	1.77961967874033
7.323051127	1.76298771912593
7.33306561	1.67982792105395
7.343030989	1.67982792105395
7.363070801	1.4968763652956
7.373050097	1.51350832491
7.38305874	1.39708460760923
7.393032164	1.34718872876604
7.403051721	1.33055676915165
7.413058801	1.23076501146527
7.423042108	1.28066089030846
7.433052531	1.19750109223648
7.443030707	1.16423717300769
7.463134056	1.06444541532132
7.473039767	1.04781345570692
7.483076761	0.948021698020549
7.493034213	0.881493859562966
7.503054103	0.914757778791758
7.513139273	0.814966021105384
7.523043355	0.765070142262198
7.53305843	0.665278384575824
7.543040464	0.648646424961429
7.553054636	0.582118586503846
7.563125577	0.548854667275055
7.573038544	0.432430949974286
7.583066462	0.382535071131098
7.593030616	0.316007232673517
7.603056738	0.299375273059121
7.613120882	0.199583515372748
7.623037338	0.199583515372748
7.633064468	0.133055676915165
7.64303495	0.116423717300769
7.653053636	0
7.663114021	0
7.673039171	-0.781702101876594
7.683054403	0
7.693028469	-0.0665278384575831
7.703122501	-0.166319596143955
7.713125934	-0.116423717300769
7.723026736	-0.14968763652956
7.743033861	-0.182951555758352
7.753050747	-0.166319596143955
7.763134132	-0.166319596143955
7.77303648	-0.14968763652956
7.783054005	-0.14968763652956
7.793029618	-0.182951555758352
7.823028979	-0.182951555758352
7.833066673	-0.166319596143955
7.843055835	-0.182951555758352
7.863115572	-0.14968763652956
7.873034326	-0.14968763652956
7.883059337	-0.0997917576863738
7.903051293	-0.133055676915165
7.913104643	-0.133055676915165
7.923035278	-0.0997917576863738
7.933052565	-0.116423717300769
7.943031628	-0.0997917576863738
7.953159279	-0.0997917576863738
7.963130283	-0.0665278384575831
7.973042565	-0.0997917576863738
7.993030072	-0.0665278384575831
8.003053017	-0.0831597980719785
8.013151447	-0.049895878843186
8.023029404	0
8.032966409	0.299375273059121
8.042987754	0.249479394215934
8.052991138	0.316007232673517
8.063007529	0.415798990359891
8.084946474	0.582118586503846
8.115768984	0.814966021105384
8.122948012	0.83159798071978
8.142969181	1.01454953647813
8.153071858	0.997917576863735
8.162998104	1.11434129416451
8.173001046	1.1309732537789
8.18294198	1.19750109223648
8.1929752	1.19750109223648
8.20299786	1.38045264799483
8.222978192	1.44698048645242
8.233025923	1.58003616336758
8.243049179	1.62993204221077
8.252989457	1.64656400182516
8.263149546	1.74635575951154
8.272972528	1.72972379989714
8.283028957	1.84614751719791
8.293070387	1.86277947681231
8.313073186	1.96257123449868
8.322985219	2.04573103257066
8.333147537	2.06236299218505
8.352978568	2.2453145479434
8.363183793	2.2785784671722
8.383035664	2.37837022485857
8.395079971	2.42826610370176
8.405226746	2.44489806331615
8.413551597	2.51142590177373
8.422976442	2.52805786138813
8.433001032	2.59458569984571
8.442968019	2.67774549791769
8.452965902	2.72764137676088
8.463132145	2.76090529598967
8.473059901	2.86069705367604
8.483028265	2.89396097290483
8.492971174	2.96048881136242
8.502973915	2.94385685174802
8.522975738	3.17670428634956
8.532992095	3.24323212480714
8.542972077	3.25986408442154
8.563033642	3.4095517209511
8.572977604	3.4095517209511
8.583161752	3.42618368056549
8.593057646	3.42618368056549
8.603034529	3.54260739786626
8.613000137	3.57587131709505
8.632990058	3.67566307478143
8.643042739	3.70892699401022
8.652975653	3.7588228728534
8.663065321	3.89187854976857
8.672968774	3.94177442861175
8.6830113	3.94177442861175
8.692981195	3.95840638822615
8.713009146	4.02493422668373
8.722972289	4.07483010552692
8.732994123	4.10809402475571
8.742973537	4.10809402475571
8.752980423	4.1413579439845
8.763036199	4.1579899035989
8.783186153	4.25778166128527
8.792983943	4.25778166128527
8.802971454	4.29104558051406
8.813134052	4.24114970167088
8.833029783	4.27441362089967
8.843059764	4.27441362089967
8.863148766	4.30767754012846
8.873033047	4.30767754012846
8.883029813	4.40746929781483
8.893000127	4.42410125742923
8.902983581	4.40746929781483
8.922972299	4.40746929781483
8.933019928	4.44073321704362
8.942977912	4.49062909588681
8.963060036	4.45736517665802
8.972992891	4.45736517665802
8.992981797	4.49062909588681
9.003017099	4.5238930151156
9.012992082	4.5238930151156
9.022973433	4.50726105550121
9.033063248	4.55715693434439
9.05299627	4.49062909588681
9.06311737	4.5238930151156
9.073075159	4.50726105550121
9.08311175	4.44073321704362
9.093286003	4.39083733820044
9.103056505	4.40746929781483
9.113104203	4.35757341897165
9.133055195	4.1579899035989
9.153191344	4.12472598437011
9.193036318	3.80871875169659
9.203050556	3.7754548324678
9.212983864	3.70892699401022
9.233050798	3.50934347863747
9.253049023	3.24323212480714
9.263035862	3.24323212480714
9.283056348	2.96048881136242
9.293030785	2.89396097290483
9.303055043	2.76090529598967
9.313046263	2.72764137676088
9.323041368	2.56132178061692
9.333051824	2.46153002293055
9.343027678	2.41163414408736
9.353052251	2.2619465075578
9.363044575	2.19541866910022
9.423041488	1.67982792105395
9.4330576	1.58003616336758
9.443031618	1.51350832491
9.453052072	1.36382068838044
9.463017901	1.33055676915165
9.473150934	1.24739697107967
9.483008101	1.09770933455011
9.493024453	1.1309732537789
9.503051627	0.964653657634944
9.512991208	0.914757778791758
9.523050128	0.814966021105384
9.533050845	0.848229940334175
9.573047099	0.53222270766066
9.583056178	0.548854667275055
9.593031404	0.482326828817472
9.603053466	0.382535071131098
9.613094702	0.316007232673517
9.623038673	0.266111353830329
9.633060729	0.266111353830329
9.643031941	0.216215474987143
9.653057638	0.182951555758352
9.663077087	0.116423717300769
9.683055499	0.0166319596143953
9.693033787	0.0332639192287907
9.703053812	0
9.713051851	-0.0665278384575831
9.723041602	-0.0831597980719785
9.733059085	-0.14968763652956
9.743032768	-0.133055676915165
9.75305069	-0.133055676915165
9.773043332	-0.166319596143955
9.79303781	-0.166319596143955
9.803050748	-0.182951555758352
9.813051408	-0.166319596143955
9.82304302	-0.182951555758352
9.833049678	-0.182951555758352
9.843027272	-0.166319596143955
9.853053475	-0.133055676915165
9.86308327	-0.166319596143955
9.873042376	-0.14968763652956
9.883053733	-0.14968763652956
9.893030324	-0.133055676915165
9.903047538	-0.133055676915165
9.913054712	-0.116423717300769
9.933053735	-0.116423717300769
9.962997592	-0.0665278384575831
9.983048801	-0.0665278384575831
9.993031897	-0.049895878843186
10.003051519	-0.049895878843186
10.013052906	-0.0332639192287907
10.023042343	0
10.033052448	-0.0166319596143953
10.043027227	-0.0166319596143953
10.053090339	0
10.633051573	0
10.643030663	-0.0166319596143953
10.653056414	0
10.83302435	0
10.84296367	-0.0166319596143953
10.852974315	0
11.003003225	0


==> varying_reference-25.tsv <==
0.000144133999999241	0
0.0451899959999995	0
0.0559503570000004	0.282743313444724
0.0671413239999996	0.316007232673517
0.0751568989999996	0.399167030745494
0.0851993879999995	0.449062909588681
0.095170886	0.53222270766066
0.106866007000001	0.565486626889451
0.135274238999999	0.781702101876594
0.146378258	0.814966021105384
0.155402498999999	0.881493859562966
0.165188093999999	0.931389738406153
0.175186918	0.997917576863735
0.185321022	1.09770933455011
0.207323739	1.18086913262209
0.215902528999999	1.29729284992286
0.227250375000001	1.29729284992286
0.245373917	1.48024440568121
0.257313212	1.54677224413879
0.265258377	1.53014028452439
0.275189674	1.66319596143956
0.287608473000001	1.69645988066835
0.295580602999999	1.77961967874033
0.305190999000001	1.79625163835472
0.326139465000001	1.8960433960411
0.335345215	1.96257123449868
0.345768440000001	1.97920319411308
0.355189170999999	2.02909907295626
0.365771865999999	2.06236299218505
0.375405861999999	2.12889083064264
0.385317508	2.17878670948582
0.395161001	2.2785784671722
0.406922162000001	2.2785784671722
0.417841279999999	2.37837022485857
0.429511271000001	2.44489806331615
0.437937988	2.44489806331615
0.446814635000001	2.54468982100252
0.455197649	2.57795374023132
0.465142444	2.69437745753209
0.477732402999999	2.72764137676088
0.486179418000001	2.82743313444725
0.498513197999999	2.84406509406165
0.506436294	2.97712077097681
0.518104843	3.0103846902056
0.528362489999999	3.0103846902056
0.536986911	2.97712077097681
0.549217412000001	3.06028056904879
0.559606513	3.16007232673516
0.570763191999999	3.22660016519275
0.578620814000001	3.30975996326472
0.595158534999999	3.37628780172231
0.605144396	3.4095517209511
0.615186762	3.4095517209511
0.625252815	3.50934347863747
0.645190522	3.67566307478143
0.655157982	3.70892699401022
0.665184247000001	3.65903111516703
0.688532455000001	3.84198267092538
0.700007862	3.90851050938296
0.712704754000001	3.94177442861175
0.72470609	3.95840638822615
0.73716194	4.00830226706934
0.759206381	4.1413579439845
0.772104399	4.17462186321329
0.799525444	4.17462186321329
0.807190308999999	4.19125382282769
0.819776303999999	4.24114970167088
0.831088253000001	4.24114970167088
0.854793975	4.27441362089967
0.866996789	4.32430949974285
0.879155767	4.35757341897165
0.891646923	4.32430949974285
0.912453175	4.32430949974285
0.920112522	4.34094145935725
0.932363240000001	4.35757341897165
0.954597798	4.35757341897165
0.963314817000001	4.42410125742923
0.975796172000001	4.40746929781483
0.985173558	4.39083733820044
0.992901315999999	4.42410125742923
1.005333168	4.40746929781483
1.012924778	4.35757341897165
1.024158684	4.42410125742923
1.034236539	4.45736517665802
1.047002516	4.45736517665802
1.057206054	4.40746929781483
1.064278369	4.35757341897165
1.072831732	4.40746929781483
1.084691118	4.45736517665802
1.096826663	4.47399713627241
1.109540355	4.44073321704362
1.11961013	4.35757341897165
1.129574492	4.40746929781483
1.14225063	4.42410125742923
1.153710644	4.40746929781483
1.164538926	4.42410125742923
1.176352472	4.42410125742923
1.186019461	4.45736517665802
1.210925645	4.49062909588681
1.230905655	4.40746929781483
1.241186661	4.45736517665802
1.252838258	4.49062909588681
1.264512837	4.45736517665802
1.27302719	4.42410125742923
1.280914021	4.45736517665802
1.294937699	4.45736517665802
1.30354735	4.49062909588681
1.315881196	4.49062909588681
1.326354549	4.45736517665802
1.3345362	4.49062909588681
1.347568175	4.47399713627241
1.364362052	4.40746929781483
1.374251581	4.47399713627241
1.385365533	4.49062909588681
1.396543043	4.49062909588681
1.406338522	4.5238930151156
1.419198028	4.50726105550121
1.428775044	4.40746929781483
1.437212273	4.37420537858604
1.457061677	4.45736517665802
1.46815849	4.44073321704362
1.476482512	4.45736517665802
1.489010704	4.40746929781483
1.498947636	4.42410125742923
1.510735848	4.47399713627241
1.522184981	4.47399713627241
1.532202617	4.44073321704362
1.542198802	4.37420537858604
1.552249236	4.40746929781483
1.563585502	4.45736517665802
1.57593022	4.40746929781483
1.586970088	4.45736517665802
1.598533231	4.42410125742923
1.607665124	4.47399713627241
1.618139903	4.49062909588681
1.639828506	4.49062909588681
1.651028606	4.45736517665802
1.661183499	4.44073321704362
1.670583366	4.50726105550121
1.682269668	4.45736517665802
1.69244101	4.45736517665802
1.703213238	4.44073321704362
1.712719178	4.47399713627241
1.724592189	4.54052497473
1.74528323	4.42410125742923
1.75455689	4.42410125742923
1.765278024	4.47399713627241
1.787112053	4.44073321704362
1.79560116	4.42410125742923
1.804707594	4.39083733820044
1.826047062	4.47399713627241
1.839405511	4.49062909588681
1.861544554	4.40746929781483
1.868654887	4.40746929781483
1.876552343	4.45736517665802
1.894890483	4.37420537858604
1.915080599	4.17462186321329
1.926792026	4.12472598437011
1.936804311	4.02493422668373
1.948697173	3.85861463053978
1.971963816	3.4095517209511
1.984913722	3.29312800365033
1.998018021	3.11017644789198
2.012235194	2.81080117483286
2.025716113	2.6444815786889
2.051598331	2.22868258832901
2.080064531	1.86277947681231
2.09317229	1.61330008259637
2.105863178	1.48024440568121
2.15940591	0.68191034419022
2.195246977	0.116423717300769
2.206636169	0
2.211993902	0
2.221176273	-0.199583515372748
2.246384432	-0.548854667275055
2.257941853	-0.665278384575824
2.269528403	-0.731806223033406
2.290690467	-0.814966021105384
2.299895443	-0.748438182647801
2.310815954	-0.781702101876594
2.319692732	-0.765070142262198
2.328750671	-0.71517426341901
2.337906746	-0.748438182647801
2.346832714	-0.68191034419022
2.36053256	-0.615382505732637
2.371969213	-0.582118586503846
2.382006796	-0.565486626889451
2.39200504	-0.498958788431867
2.402213011	-0.465694869203077
2.412045005	-0.399167030745494
2.423215548	-0.365903111516703
2.463446419	-0.166319596143955
2.473805328	-0.116423717300769
2.483512834	-0.0831597980719785
2.493900488	-0.0831597980719785
2.502289226	-0.0665278384575831
2.529584893	0
2.539687401	0
2.549646299	-0.0831597980719785
2.569706149	-0.332639192287912
2.579646237	-0.365903111516703
2.589699522	-0.465694869203077
2.59964492	-0.53222270766066
2.609648995	-0.53222270766066
2.619685196	-0.698542303804615
2.629644767	-0.748438182647801
2.639707513	-0.814966021105384
2.649645904	-0.931389738406153
2.66965881	-1.01454953647813
2.679650757	-1.1309732537789
2.691313504	-1.19750109223648
2.702142697	-1.29729284992286
2.713559955	-1.33055676915165
2.721718884	-1.36382068838044
2.749641888	-1.58003616336758
2.759658121	-1.62993204221077
2.769684419	-1.62993204221077
2.779645354	-1.76298771912593
2.790738272	-1.74635575951154
2.799649381	-1.82951555758351
2.809646324	-1.8794114364267
2.819695125	-1.94593927488428
2.82966003	-2.04573103257066
2.849662768	-2.17878670948582
2.859666279	-2.21205062871461
2.869706499	-2.2785784671722
2.87964655	-2.37837022485857
2.890443825	-2.42826610370176
2.899758298	-2.44489806331615
2.909662876	-2.52805786138813
2.919678884	-2.56132178061692
2.929646688	-2.6611135383033
2.940179142	-2.71100941714648
2.94964533	-2.79416921521846
2.959705545	-2.82743313444725
2.969679113	-2.81080117483286
2.9796472	-2.89396097290483
2.989649371	-2.91059293251923
2.999643897	-2.99375273059121
3.009949965	-3.12680840750637
3.021230229	-3.14344036712077
3.039645527	-3.24323212480714
3.049649681	-3.29312800365033
3.05967841	-3.35965584210791
3.069717051	-3.3929197613367
3.08964685	-3.49271151902308
3.099641886	-3.52597543825187
3.119882611	-3.67566307478143
3.12964681	-3.74219091323901
3.142127794	-3.7588228728534
3.15332649	-3.82535071131099
3.164022441	-3.82535071131099
3.183889252	-3.97503834784055
3.194763166	-3.97503834784055
3.202896474	-3.99167030745494
3.215261337	-4.04156618629813
3.227209589	-4.1413579439845
3.238262834	-4.09146206514132
3.246319295	-4.07483010552692
3.253580573	-4.07483010552692
3.262507756	-4.17462186321329
3.274317673	-4.22451774205648
3.285239486	-4.20788578244209
3.29257144	-4.17462186321329
3.312223285	-4.25778166128527
3.323368511	-4.27441362089967
3.342409958	-4.22451774205648
3.34975525	-4.27441362089967
3.360826071	-4.30767754012846
3.373713191	-4.32430949974285
3.392908911	-4.32430949974285
3.400400289	-4.34094145935725
3.411528826	-4.35757341897165
3.430231404	-4.30767754012846
3.45003913	-4.37420537858604
3.460489634	-4.35757341897165
3.4697122	-4.37420537858604
3.480919853	-4.37420537858604
3.48965092	-4.39083733820044
3.501275106	-4.42410125742923
3.513325189	-4.42410125742923
3.52157821	-4.40746929781483
3.53010694	-4.42410125742923
3.540666701	-4.40746929781483
3.549648136	-4.40746929781483
3.559675728	-4.39083733820044
3.592135874	-4.44073321704362
3.603499913	-4.45736517665802
3.614604656	-4.42410125742923
3.622761549	-4.44073321704362
3.634535612	-4.47399713627241
3.655296116	-4.42410125742923
3.663286684	-4.40746929781483
3.671306774	-4.42410125742923
3.699641812	-4.42410125742923
3.710095928	-4.44073321704362
3.72135316	-4.42410125742923
3.730921989	-4.44073321704362
3.741489565	-4.44073321704362
3.749597947	-4.45736517665802
3.761675179	-4.44073321704362
3.779952183	-4.40746929781483
3.789680267	-4.40746929781483
3.799645229	-4.42410125742923
3.811715589	-4.45736517665802
3.823702224	-4.42410125742923
3.861025605	-4.42410125742923
3.86965508	-4.45736517665802
3.879647575	-4.47399713627241
3.891851802	-4.45736517665802
3.899708052	-4.42410125742923
3.910703019	-4.45736517665802
3.922413099	-4.47399713627241
3.934165	-4.44073321704362
3.942940666	-4.40746929781483
3.951891687	-4.45736517665802
3.963605641	-4.44073321704362
3.971759372	-4.45736517665802
3.982802629	-4.40746929781483
3.992358699	-4.39083733820044
4.000406804	-4.42410125742923
4.011316574	-4.44073321704362
4.022421157	-4.42410125742923
4.029607937	-4.44073321704362
4.040074645	-4.44073321704362
4.059655603	-4.47399713627241
4.071315711	-4.42410125742923
4.07964854	-4.45736517665802
4.091521071	-4.45736517665802
4.099650167	-4.39083733820044
4.109656444	-4.39083733820044
4.130494266	-4.45736517665802
4.141620745	-4.42410125742923
4.149648912	-4.42410125742923
4.181555553	-4.47399713627241
4.192159834	-4.40746929781483
4.200111634	-4.37420537858604
4.210070773	-4.42410125742923
4.221500821	-4.44073321704362
4.241916014	-4.40746929781483
4.264279147	-4.44073321704362
4.275651471	-4.44073321704362
4.283146543	-4.39083733820044
4.291090396	-4.40746929781483
4.302925563	-4.44073321704362
4.321735971	-4.44073321704362
4.33087261	-4.42410125742923
4.342670351	-4.44073321704362
4.353215899	-4.47399713627241
4.364929219	-4.47399713627241
4.372266313	-4.45736517665802
4.381875578	-4.42410125742923
4.399608105	-4.42410125742923
4.409639997	-4.39083733820044
4.419633242	-4.39083733820044
4.429647342	-4.47399713627241
4.450847187	-4.47399713627241
4.460494633	-4.40746929781483
4.469680312	-4.42410125742923
4.481060287	-4.47399713627241
4.493163204	-4.45736517665802
4.509684901	-4.45736517665802
4.520403526	-4.42410125742923
4.530314663	-4.40746929781483
4.541116141	-4.42410125742923
4.55335363	-4.45736517665802
4.56518904	-4.42410125742923
4.572991319	-4.42410125742923
4.581060454	-4.44073321704362
4.593081566	-4.42410125742923
4.612097583	-4.42410125742923
4.621351999	-4.40746929781483
4.629649994	-4.40746929781483
4.63964987	-4.42410125742923
4.650957078	-4.40746929781483
4.6598686	-4.42410125742923
4.672038629	-4.39083733820044
4.680935729	-4.40746929781483
4.692557576	-4.42410125742923
4.704328011	-4.39083733820044
4.711437365	-4.39083733820044
4.722913926	-4.42410125742923
4.762460818	-4.42410125742923
4.782702858	-4.45736517665802
4.805031969	-4.45736517665802
4.815551245	-4.44073321704362
4.823457053	-4.44073321704362
4.830892432	-4.40746929781483
4.839610499	-4.39083733820044
4.849606695	-4.42410125742923
4.864119737	-4.42410125742923
4.87343305	-4.44073321704362
4.884853942	-4.40746929781483
4.892669272	-4.42410125742923
4.903672583	-4.44073321704362
4.92417676	-4.44073321704362
4.934915603	-4.47399713627241
4.95723481	-4.39083733820044
4.965368155	-4.37420537858604
4.98577025	-4.44073321704362
4.999281779	-4.44073321704362
5.009022922	-4.40746929781483
5.018073787	-4.42410125742923
5.029684303	-4.42410125742923
5.039700359	-4.40746929781483
5.04969999	-4.42410125742923
5.083020822	-4.42410125742923
5.09324493	-4.37420537858604
5.101886762	-4.39083733820044
5.113332057	-4.44073321704362
5.126742847	-4.45736517665802
5.138410905	-4.44073321704362
5.148264501	-4.40746929781483
5.158109616	-4.40746929781483
5.165526361	-4.44073321704362
5.17367305	-4.39083733820044
5.1909744	-4.35757341897165
5.199700312	-4.32430949974285
5.209701891	-4.27441362089967
5.230381684	-4.04156618629813
5.241462971	-3.85861463053978
5.256018018	-3.72555895362461
5.267300229	-3.54260739786626
5.280393871	-3.27649604403593
5.29315415	-3.09354448827758
5.308716562	-2.91059293251923
5.332146735	-2.54468982100252
5.343778287	-2.32847434601538
5.383480435	-1.69645988066835
5.396007333	-1.46361244606681
5.410059026	-1.24739697107967
5.421570386	-1.11434129416451
5.458416258	-0.565486626889451
5.513607593	0.0997917576863738
5.522819485	0.266111353830329
5.546708764	0.465694869203077
5.558725158	0.632014465347032
5.580687391	0.71517426341901
5.5902037	0.698542303804615
5.599279496	0.698542303804615
5.605341823	0.731806223033406
5.614213168	0.68191034419022
5.623295737	0.665278384575824
5.632798398	0.698542303804615
5.642805619	0.648646424961429
5.66283828	0.615382505732637
5.672851706	0.565486626889451
5.692953432	0.498958788431867
5.703118339	0.498958788431867
5.71284238	0.449062909588681
5.722959471	0.449062909588681
5.73284024	0.399167030745494
5.742842163	0.365903111516703
5.753067467	0.349271151902308
5.762841192	0.299375273059121
5.772852425	0.266111353830329
5.782840281	0.249479394215934
5.792839542	0.199583515372748
5.802857759	0.182951555758352
5.812859903	0.133055676915165
5.832843551	0.0997917576863738
5.852897738	0
5.862841432	0.0332639192287907
5.872857072	0
5.882840817	0
5.892845092	-0.781702101876594
5.904962862	-0.299375273059121
5.91519272	-0.0332639192287907
5.925229344	0
5.934089376	0
5.942844181	0.0332639192287907
5.95295771	0
5.982847869	0
5.992848633	-0.0332639192287907
6.032860711	-0.0332639192287907
6.042890516	0
6.052851862	-0.0166319596143953
6.062842278	0
6.072855662	-0.0166319596143953
6.082841316	-0.0166319596143953
6.092851347	0
6.52622199	0
6.536812335	0.266111353830329
6.57929025	0.565486626889451
6.589626525	0.71517426341901
6.600870046	0.781702101876594
6.609533037	0.848229940334175
6.619275141	0.964653657634944
6.632225264	0.981285617249339
6.641790109	1.11434129416451
6.653562188	1.18086913262209
6.663591336	1.16423717300769
6.673939636	1.24739697107967
6.683642683	1.36382068838044
6.696029779	1.41371656722363
6.706938417	1.4968763652956
6.716080546	1.4968763652956
6.724466659	1.54677224413879
6.733656355	1.56340420375319
6.743638289	1.64656400182516
6.753650889	1.76298771912593
6.765691071	1.81288359796912
6.77505821	1.86277947681231
6.784894598	1.94593927488428
6.805051888	2.04573103257066
6.816499717	2.14552279025703
6.829634403	2.19541866910022
6.837608006	2.21205062871461
6.845201044	2.2619465075578
6.853591502	2.37837022485857
6.865728038	2.49479394215934
6.878714582	2.51142590177373
6.888137048	2.57795374023132
6.897428042	2.72764137676088
6.909760543	2.74427333637527
6.919043196	2.71100941714648
6.93027877	2.79416921521846
6.938828108	2.91059293251923
6.950912244	2.92722489213362
6.96107313	3.0103846902056
6.982297893	3.12680840750637
6.990962282	3.19333624596395
6.999939483	3.20996820557835
7.008479816	3.30975996326472
7.018562862	3.34302388249351
7.026533176	3.4095517209511
7.03361837	3.4095517209511
7.043592363	3.45944759979428
7.054686516	3.57587131709505
7.065841837	3.57587131709505
7.083638918	3.64239915555263
7.094181179	3.64239915555263
7.106495995	3.74219091323901
7.118149699	3.65903111516703
7.128505906	3.69229503439582
7.154761907	3.55923935748066
7.163910791	3.52597543825187
7.184985542	3.32639192287912
7.196338106	3.19333624596395
7.207927643	3.0103846902056
7.22225269	2.72764137676088
7.234973456	2.59458569984571
7.245276779	2.44489806331615
7.256345445	2.2453145479434
7.267118894	2.11225887102824
7.330099412	1.09770933455011
7.341897538	0.964653657634944
7.364927776	0.632014465347032
7.377368836	0.498958788431867
7.403393668	0.116423717300769
7.415705423	0.0665278384575831
7.437898873	-0.282743313444724
7.449256384	-0.299375273059121
7.45973467	-0.349271151902308
7.469183628	-0.382535071131098
7.478433957	-0.399167030745494
7.487961072	-0.382535071131098
7.497936162	-0.432430949974286
7.508097227	-0.415798990359891
7.517949478	-0.415798990359891
7.538019733	-0.382535071131098
7.54798004	-0.332639192287912
7.557977512	-0.365903111516703
7.568021538	-0.349271151902308
7.577979847	-0.316007232673517
7.597994262	-0.282743313444724
7.607937992	-0.232847434601538
7.61801182	-0.232847434601538
7.638082881	-0.166319596143955
7.64799316	-0.166319596143955
7.657980606	-0.133055676915165
7.668006687	-0.133055676915165
7.677990284	-0.116423717300769
7.688441743	-0.0831597980719785
7.697992716	-0.0665278384575831
7.708011924	-0.0665278384575831
7.727980651	0
7.788012564	0
7.797982236	0.0166319596143953
7.818074142	0.0166319596143953
7.828018668	0
8.034968406	0
8.046091506	0.216215474987143
8.065386454	0.332639192287912
8.074551099	0.432430949974286
8.083441211	0.498958788431867
8.094941989	0.615382505732637
8.106633643	0.68191034419022
8.122167835	0.83159798071978
8.12995506	0.898125819177363
8.147936597	1.01454953647813
8.169701963	1.24739697107967
8.191996215	1.39708460760923
8.200213321	1.41371656722363
8.22210402	1.62993204221077
8.233298947	1.62993204221077
8.257997143	1.76298771912593
8.267962673	1.76298771912593
8.287962792	1.86277947681231
8.310565466	2.06236299218505
8.340185538	2.21205062871461
8.358099414	2.31184238640099
8.368032884	2.36173826524417
8.378894591	2.39500218447296
8.387938379	2.44489806331615
8.397980954	2.56132178061692
8.409652783	2.6444815786889
8.418006549	2.67774549791769
8.43024777	2.74427333637527
8.447980098	2.86069705367604
8.457969777	2.86069705367604
8.467972394	2.96048881136242
8.479660061	3.0103846902056
8.489474054	3.0103846902056
8.50795866	3.17670428634956
8.517991756	3.20996820557835
8.527966169	3.25986408442154
8.537980237	3.25986408442154
8.547972475	3.27649604403593
8.558013208	3.34302388249351
8.56797277	3.49271151902308
8.589616214	3.57587131709505
8.597971526	3.57587131709505
8.607974183	3.60913523632384
8.627950198	3.74219091323901
8.651902802	3.85861463053978
8.676801061	3.92514246899736
8.690236384	4.02493422668373
8.701689049	4.07483010552692
8.715539528	4.10809402475571
8.726570075	4.1413579439845
8.738394191	4.12472598437011
8.746002625	4.1413579439845
8.757676244	4.20788578244209
8.769046418	4.24114970167088
8.780614926	4.24114970167088
8.79063868	4.20788578244209
8.801567574	4.25778166128527
8.813457067	4.34094145935725
8.824152709	4.32430949974285
8.840640458	4.29104558051406
8.87319026	4.34094145935725
8.885430272	4.35757341897165
8.897002508	4.32430949974285
8.9172206	4.40746929781483
8.941318387	4.44073321704362
8.95303063	4.32430949974285
8.963748293	4.34094145935725
8.97513481	4.40746929781483
8.987532294	4.44073321704362
8.998122009	4.42410125742923
9.009394787	4.35757341897165
9.018708989	4.39083733820044
9.029606981	4.45736517665802
9.041849158	4.45736517665802
9.052085881	4.42410125742923
9.062516148	4.32430949974285
9.072608442	4.39083733820044
9.083989193	4.44073321704362
9.09551331	4.39083733820044
9.104064626	4.40746929781483
9.115416423	4.40746929781483
9.124657786	4.42410125742923
9.135544019	4.45736517665802
9.149021021	4.49062909588681
9.160132012	4.45736517665802
9.169689824	4.37420537858604
9.189444755	4.34094145935725
9.197043059	4.30767754012846
9.230263159	3.90851050938296
9.243306555	3.82535071131099
9.270262375	3.37628780172231
9.285474416	3.07691252866318
9.299521848	2.86069705367604
9.313252159	2.72764137676088
9.337169623	2.31184238640099
9.349403559	2.11225887102824
9.361963983	1.94593927488428
9.413610758	1.1476052133933
9.453007264	0.598750546118241
9.49964984	0.0831597980719785
9.509377549	0
9.514708289	-0.316007232673517
9.52794546	-0.299375273059121
9.551116952	-0.53222270766066
9.56370996	-0.565486626889451
9.574717477	-0.665278384575824
9.585947621	-0.731806223033406
9.597288229	-0.731806223033406
9.603753044	-0.748438182647801
9.62414167	-0.71517426341901
9.633754055	-0.731806223033406
9.64378552	-0.71517426341901
9.653791078	-0.665278384575824
9.663788774	-0.665278384575824
9.683762628	-0.565486626889451
9.693794455	-0.53222270766066
9.703792962	-0.53222270766066
9.713751531	-0.498958788431867
9.723793107	-0.498958788431867
9.733760688	-0.432430949974286
9.744844587	-0.332639192287912
9.756159718	-0.365903111516703
9.764938833	-0.316007232673517
9.774607499	-0.299375273059121
9.783753347	-0.266111353830329
9.793790325	-0.182951555758352
9.805480196	-0.182951555758352
9.813748728	-0.14968763652956
9.823793889	-0.0831597980719785
9.833768722	-0.049895878843186
9.843905842	-0.049895878843186
9.853800133	0
9.863841727	-0.0332639192287907
9.883755609	0
9.893787887	0.0332639192287907
9.904208888	0.049895878843186
9.914145964	0.049895878843186
9.923811041	0.0665278384575831
9.953820264	0.0665278384575831
9.96380112	0.049895878843186
9.973804135	0.049895878843186
9.983834552	0.0332639192287907
10.003826284	0.0332639192287907
10.013790139	0
11.003843689	0


==> varying_reference-26.tsv <==
0.0158559940000007	3.0794478
0.0295908750000002	5.5481348
0.04299301	7.9374312
0.0567814000000002	10.4490918
0.0691905320000004	12.6782812
0.0830457209999995	12.0886298
0.0955777330000007	11.8836676
0.105389171000001	11.1698666
0.115636549	10.4669062
0.125178353000001	9.8991344
0.133862612	8.8784358
0.141434692000001	7.8704908
0.150584644	7.451393
0.160548063	6.8568694
0.170860322999999	6.483927
0.180889806	6.33356
0.190510325	6.3121154
0.201009878000001	6.3904992
0.210550422000001	6.4253178
0.22073155	6.3735494
0.230262644	6.2409518
0.240460817000001	6.2355224
0.250647259000001	6.1521046
0.259836376999999	6.0080534
0.269910097	5.886207
0.280070282000001	5.8537176
0.289732667000001	5.7077478
0.300137442	5.6165442
0.309694918	5.5815774
0.320996802	5.7933556
0.331643236	6.1053844
0.342874779000001	6.734996
0.354397485	7.5884598
0.363572823	8.091479
0.373096415999999	8.3747218
0.383485248	8.707947
0.393088390000001	8.663185
0.401966799	8.1732984
0.413978514	8.5325004
0.422646212	8.4168608
0.433129743	8.3745498
0.442262406999999	8.284467
0.451890686	8.273659
0.460684832	7.612165
0.471237017	7.4759608
0.481416584	7.1357916
0.490515561	6.7948898
0.500851036	6.5901158
0.511087178	6.6680594
0.525134139	7.446754
0.532874960999999	7.338871
0.540427745000001	7.328357
0.550952792	7.3325704
0.560859539000001	7.2884616
0.570782838	6.4152802
0.580959357999999	6.4293966
0.594755444	7.289895
0.605170577000001	7.8054302
0.617171504	8.6539236
0.626626308000001	9.0357524
0.636620300000001	9.4790734
0.645983079000001	9.003505
0.657098938000001	9.1188724
0.666485781	8.5845268
0.675445136	8.494139
0.68472517	8.293838
0.693451321	8.1738336
0.701628402000001	7.6044906
0.710827151	7.2831104
0.724078757999999	7.6167582
0.731510785999999	7.2754284
0.739624231000001	6.8453158
0.749846421999999	6.57227
0.759619042000001	6.3344694
0.770260049999999	5.5969574
0.783735993000001	6.2574154
0.790030127	6.213945
0.799731565	6.1945148
0.809487712999999	6.1675372
0.820273326000001	6.1365324
0.830060703000001	5.404402
0.839982984000001	5.5055288
0.852495490000001	6.0490218
0.859387729	6.0327538
0.869559066000001	5.9280464
0.879973852999999	5.9063546
0.889798305999999	5.8822152
0.900019758000001	5.3942328
0.913320579000001	6.1657118
0.919568189	6.1300828
0.929410589	6.011406
0.939271961999999	5.9080994
0.949869598999999	5.8726862
0.959657339	5.1463758
0.973408128999999	5.9665508
0.979614545	5.942327
0.991204961999999	6.3286734
0.999208671	6.2109646
1.009451061	6.174732
1.019562731	5.4016776
1.031834793	5.917202
1.038852981	5.4514532
1.049110433	5.42402
1.058926797	5.3202994
1.069105465	5.2264196
1.079536529	4.762827
1.09119263	5.2263644
1.098994323	5.2106178
1.108768447	5.1768488
1.119036369	5.17061
1.128969194	5.0604176
1.139139926	4.6509108
1.152244154	5.2970324
1.158536893	5.2583496
1.168887594	5.2137392
1.178740911	5.172179
1.188642114	5.0706316
1.199472098	4.4999548
1.211641089	5.1199398
1.219005483	5.1313518
1.228850181	5.1485834
1.238752869	5.1539042
1.248796881	5.0428532
1.25900189	4.4910906
1.271441064	4.9494242
1.279155455	5.0168078
1.289068258	5.1003862
1.299208148	5.1769808
1.308875039	5.1818138
1.319378488	4.806985
1.331290986	5.2339964
1.338246588	5.0661778
1.34926555	5.0846036
1.358951411	5.0883322
1.369124778	5.0730984
1.379298459	4.642865
1.391498884	5.2996138
1.399664544	5.3736638
1.409746861	5.540675
1.419258851	5.5672164
1.429302641	5.588553
1.439193499	5.1216726
1.4504726	5.2836522
1.458521417	5.0386052
1.469078637	5.002596
1.479108474	4.965404
1.488997114	4.9316442
1.499357327	4.709353
1.511060173	5.2170362
1.518685307	5.1249244
1.529092783	5.115325
1.538784348	5.0675784
1.549668885	5.1149
1.558657896	4.6311972
1.570524955	4.998328
1.578428053	4.8899442
1.588310518	4.7901042
1.599202708	4.7088998
1.608388041	4.6546458
1.618474488	4.2598622
1.630766253	4.7197394
1.637666639	4.5992418
1.647965305	4.3455906
1.659407589	4.5419632
1.668013817	4.4507918
1.677843782	3.857101
1.689482779	4.2168626
1.697655886	4.1533682
1.708278287	3.9361556
1.717189865	3.775557
1.727237249	3.6630196
1.737494553	3.2572998
1.749659998	3.6647744
1.757161994	3.444637
1.767437121	3.4931818
1.777317997	3.5027278
1.787262477	3.4645754
1.797537511	3.0347836
1.81018912	3.6348198
1.819206097	3.9765484
1.828543561	4.2165744
1.837035566	4.1750348
1.84813107	4.3057072
1.857037259	3.6788992
1.86685813	3.2204046
1.877000966	2.9171962
1.890110178	3.5260734
1.896932321	3.277405
1.906943055	3.251956
1.92333537	4.5608546
1.940809881	7.2959652
1.953588854	8.459931
1.96626199	10.2513992
1.97072538	10.364007
1.978813659	9.3085794
1.995919669	8.2383988
1.999818698	6.4273764
2.007235066	4.5907972
2.01728402	4.436618
2.027313897	4.1607246
2.037506821	2.4864896
2.047957021	2.5947786
2.057425627	2.631948
2.068006641	2.7809888
2.077820874	2.8762342
2.087495998	2.873442
2.097090154	2.7005176
2.107221501	2.6593754
2.116857967	2.4296756
2.127795088	2.4245898
2.137705557	2.468153
2.147904567	2.6300326
2.157658863	2.7172998
2.168738074	3.0860214
2.179926293	3.5064314
2.19894423	5.7554896
2.204804322	6.0615736
2.220548195	8.4030222
2.22440009	8.1502408
2.227264229	7.4841758
2.237113858	5.1159472
2.247322577	4.6951064
2.256683613	2.1581312
2.267491059	2.1635646
2.277908374	2.4399386
2.295407342	4.0965398
2.299849955	4.207859
2.307200039	4.3130818
2.316416887	4.0982958
2.326974337	3.9174632
2.336374486	2.1197918
2.347459242	2.0416368
2.357175261	2.0410434
2.367196073	2.2082966
2.376968951	2.2074356
2.38997425	2.923961
2.397363692	2.9063646
2.407044475	2.8930298
2.417502138	2.9543556
2.427444026	3.046482
2.437351178	2.5244196
2.447953329	2.6405464
2.457282274	2.6754358
2.467342988	2.6319008
2.484811531	4.1177882
2.489408241	4.2999828
2.497286904	4.161389
2.514251088	5.552885
2.51723602	5.4167324
2.526955303	3.8342854
2.53721424	3.6239958
2.547857468	3.7430702
2.55745853	2.3869238
2.568885096	2.838072
2.580065609	3.4462882
2.589118967	3.8269054
2.600239584	4.2920732
2.610516807	4.8969866
2.620099677	5.1353848
2.630843215	5.2976514
2.640967635	5.666451
2.652888174	6.2038402
2.660659505	6.219132
2.672716586	6.7437182
2.682099101	6.9965788
2.694414921	7.6878934
2.702094952	7.3560954
2.712862171	7.7996946
2.723096443	7.8282562
2.734169106	8.2428224
2.744500573	8.1494272
2.756292427	8.9731098
2.766977669	9.2570174
2.776863126	9.3848134
2.787290523	9.369343
2.79711689	9.2502924
2.806965838	8.8601092
2.821508286	9.6303898
2.833348599	9.979587
2.849259635	11.0352906
2.858364217	10.8742726
2.870238455	11.055135
2.883047981	10.68496
2.896438674	11.0108996
2.909321851	10.4041718
2.918743456	10.4753182
2.928855243	10.2033662
2.939082501	9.5750572
2.948852024	8.7805172
2.958651298	8.0667638
2.968903628	8.0834848
2.977922032	7.905674
2.988434908	7.7599126
2.99834134	7.6668674
3.008191712	7.574458
3.018537942	7.4892386
3.029345288	7.7591122
3.039059163	7.8912416
3.049004371	8.0277704
3.058828225	8.1572904
3.069195677	8.3020276
3.07878924	8.2013546
3.089600231	8.3273656
3.100053016	8.485996
3.109735821	8.496088
3.120197229	8.6083662
3.129508182	8.6126888
3.139502083	8.5662624
3.149326018	8.4663604
3.161299944	8.957389
3.174518779	9.4952064
3.185902028	9.8689146
3.197616166	10.249797
3.209560879	10.679115
3.22089033	10.5669614
3.232688459	10.3157752
3.242656028	10.0496154
3.252818357	9.7259132
3.262155791	9.1922628
3.271566213	8.78395
3.281332177	8.371063
3.29052682	8.23385
3.301013059	8.2760014
3.310353401	8.2836438
3.31984327	8.32185
3.329184661	8.2530844
3.338842972	8.2578424
3.352207025	8.7084346
3.361100117	8.6258876
3.370629938	8.63145
3.380580919	8.723126
3.389684719	8.6622744
3.398824128	7.9702512
3.412029434	8.649503
3.421308936	8.545313
3.431092332	8.5334188
3.439896005	8.512921
3.449004736	8.4953322
3.458438288	7.7731594
3.468739443	7.7887968
3.483458861	8.5894134
3.494368566	9.010213
3.503423926	9.0194484
3.512594898	9.0741472
3.521501382	9.0159416
3.53373202	8.6980318
3.545050188	8.784734
3.553904259	8.7333946
3.562896248	8.7159376
3.571601781	8.65777
3.580439164	7.9591698
3.589068179	7.3889842
3.601386736	7.9717672
3.609864456	7.8635256
3.618883592	7.9725412
3.628078727	7.9213586
3.638328577	7.9463906
3.648171742	7.2980932
3.660755017	7.8410802
3.670229802	7.9319404
3.67847875	7.8989326
3.68794602	7.8392722
3.698551023	7.9231068
3.707994256	7.3611948
3.720390016	7.6102568
3.728699947	7.6174416
3.738015426	7.6255334
3.748413932	7.5920938
3.757842185	7.570112
3.767814892	7.0639638
3.779781618	7.4376098
3.787781054	7.3418244
3.798118283	7.2773366
3.807556316	7.2239068
3.817614294	7.1828976
3.827602441	6.753836
3.839802822	7.1756646
3.848390158	7.193746
3.857418858	7.1616632
3.867576565	7.1535234
3.877188505	7.0737392
3.887613481	6.6303636
3.899884984	6.9770524
3.90732893	6.9175798
3.917462355	6.8887384
3.927122883	6.8696072
3.937348882	6.8139106
3.94735551	6.3058972
3.959598449	6.8122636
3.967002006	6.7347118
3.976889369	6.6930094
3.987217175	6.6660824
3.997233545	6.628672
4.006958534	6.1004338
4.020678022	6.829145
4.027951647	6.8396612
4.037113093	6.8320222
4.047169043	6.8207434
4.056851296	6.7881968
4.067051963	6.0544202
4.080595292	6.7760568
4.089522041	7.1037134
4.097055785	7.0969872
4.106631808	7.063208
4.11684381	7.0286314
4.12658957	6.2359362
4.1387343	6.2263952
4.146242028	6.048971
4.156612326	6.0172522
4.16663487	5.9727182
4.176419979	5.940444
4.186719119	5.5236982
4.199677898	6.2200816
4.20585679	6.1034634
4.216172632	6.0127182
4.226404747	6.0063828
4.236576278	5.9911002
4.246509744	5.3464602
4.259767214	6.1224222
4.265880387	6.0528688
4.275795679	5.927055
4.286056191	5.8311378
4.296444278	5.8240674
4.306219647	5.1120784
4.318980067	5.7408608
4.325551698	5.7009788
4.335877495	5.6598492
4.345907807	5.5513514
4.355737929	5.441724
4.366137158	4.87392
4.37884146	5.5105272
4.385629333	5.4785626
4.395639752	5.425315
4.405608055	5.3980484
4.415708303	5.3087778
4.425920626	4.7362796
4.438980131	5.392292
4.445325892	5.3366254
4.457255019	5.6700506
4.465541369	5.6439074
4.475366975	5.5347588
4.485583987	4.8511368
4.499023915	5.5859412
4.505156528	5.1823216
4.515429995	5.157589
4.525174041	5.1253158
4.535465279	5.0946888
4.545282027	4.350112
4.558911379	5.0853286
4.565574637	5.1161286
4.575078482	5.096398
4.585349005	5.0682028
4.595217655	5.0499282
4.605336539	4.3120836
4.618078461	4.8086124
4.625169429	4.829261
4.635595561	4.8747348
4.6454787	4.9240956
4.655338042	4.939016
4.665627832	4.4481168
4.677096772	4.8366762
4.68489154	4.7049292
4.695454405	4.6998514
4.705296672	4.6900072
4.715636275	4.6709846
4.725217799	4.2840888
4.73657136	4.610593
4.745346638	4.6035712
4.755261872	4.6078112
4.765476684	4.5996536
4.775171436	4.5892332
4.785629746	4.3930264
4.798396956	4.9891974
4.804859047	4.902767
4.8158453	4.96374
4.825092256	4.9496978
4.835374917	4.935246
4.845285273	4.3151836
4.857436566	4.836439
4.865390424	4.7505996
4.875651271	4.8677648
4.885173272	4.8309374
4.89495479	4.7724126
4.905145864	4.3063036
4.917447735	4.721273
4.924410541	4.4732868
4.934740277	4.3765324
4.944763706	4.3389772
4.954873844	4.2941966
4.965293255	3.86642
4.97542169	4.0675258
4.984033152	3.9445164
4.994175183	3.8260578
5.004274374	3.703792
5.014849276	3.6131594
5.024303622	3.3805574
5.03439016	3.4468704
5.045914402	3.7859052
5.053858927	3.70417
5.063858679	3.5058486
5.073809636	3.41484
5.084073575	3.3606678
5.094091308	2.9837134
5.106053071	3.4165142
5.115067947	3.6565424
5.125197921	3.9346186
5.133929957	3.9051142
5.143842057	3.8695716
5.154349518	3.5272014
5.164520638	3.4199468
5.173840297	3.147052
5.185694932	3.4869924
5.193561318	3.4443334
5.203693356	3.321725
5.213715839	3.1624418
5.22358194	3.1034756
5.2357518	3.1003734
5.243337051	3.0432314
5.253232591	2.9421514
5.263337176	2.8599972
5.276425026	3.442669
5.292020807	4.7037568
5.296819826	4.9174636
5.30480987	5.2263176
5.322820283	7.1227324
5.327818333	6.7492872
5.334087551	5.1466396
5.351992066	6.6568438
5.356221817	6.4875968
5.364218273	4.7681252
5.373877995	4.6201904
5.385522713	4.9127924
5.39487782	3.4932834
5.419612176	6.6273832
5.424045508	6.599015
5.434014161	6.5680588
5.443678079	6.2169728
5.452981464	5.7885714
5.463423877	2.5478108
5.473431203	2.400544
5.483303816	2.2633626
5.493359031	2.2019884
5.503883522	2.4131922
5.514183021	2.5552482
5.523971323	2.6736086
5.535478051	3.1068296
5.543691922	3.1644954
5.565227482	5.4296112
5.569074881	5.3251042
5.573614984	5.2529132
5.583464096	4.8783678
5.59349427	4.8479084
5.603381014	2.4861752
5.613636362	2.4934654
5.623304748	2.435732
5.633395382	2.4345962
5.643497613	2.440479
5.653701115	2.509541
5.663576463	2.5043754
5.674213951	2.682502
5.683298574	2.6695622
5.693465047	2.6630858
5.70356245	2.6314334
5.714233419	2.7560744
5.727596159	3.4445178
5.739151476	4.6260358
5.744809097	4.8875058
5.75290702	4.7541984
5.763319909	4.566652
5.773073068	3.642483
5.783191366	2.4102192
5.792826078	2.0127046
5.803710495	2.1720932
5.813428409	2.1990774
5.825436858	2.6794876
5.833834277	2.814784
5.843424942	2.9418622
5.85621432	3.4487102
5.863844679	3.532523
5.873023638	3.0462666
5.883403615	2.9496292
5.893319716	2.923442
5.90327153	2.3280114
5.913568719	2.2735776
5.932684763	4.2087514
5.936258813	4.225827
5.942961607	4.1557198
5.953250309	4.1522014
5.963085664	4.050028
5.973534266	2.2149518
5.984883182	2.4908204
5.996023633	3.097296
6.004212906	3.2925756
6.013590296	3.3980458
6.023531973	3.3991638
6.033994566	3.2167176
6.043457991	2.7072748
6.055634449	2.9950536
6.064587354	3.193972
6.073356595	3.1600356
6.084249418	3.2168952
6.093684848	3.262431
6.104959007	3.1205482
6.115028063	3.2102354
6.125673824	3.6736848
6.133896014	3.5925282
6.143699276	3.595186
6.156107012	3.82316
6.174412437	5.706048
6.179706205	5.574942
6.183544456	5.5200208
6.193899742	5.5595626
6.206184357	5.5752688
6.214944176	3.6759908
6.223677369	3.4073634
6.233250571	3.3367956
6.243702334	3.2978534
6.255753262	3.2198252
6.264569015	3.1438684
6.273688074	3.1462432
6.283693522	3.2441928
6.294179599	3.340263
6.30567597	3.3171794
6.315632224	3.5286464
6.323511879	3.4939118
6.333826586	3.516202
6.3487064	4.4137582
6.355078003	4.3092692
6.364159102	4.0135004
6.373375543	3.9858358
6.383295746	3.8658446
6.394425774	3.01704
6.404190102	2.8228598
6.415149278	3.0228018
6.426034765	3.56043
6.434425541	3.7950194
6.444020127	3.71259
6.453131521	3.494996
6.464530927	3.370897
6.474594085	3.0824578
6.484994624	3.1894542
6.497105707	3.807395
6.503277242	3.8560632
6.514364482	3.823898
6.524964743	3.8929582
6.535586313	4.0134594
6.545431872	3.6755194
6.557033327	4.4066944
6.567400038	5.0129878
6.575657391	5.1529276
6.586198931	5.269523
6.596279578	5.4343924
6.605474702	5.134786
6.615491506	4.753655
6.62582822	4.7862358
6.63523727	4.609327
6.645953574	4.5446174
6.655062216	4.4611142
6.665149638	4.3931992
6.675006401	4.2287204
6.685288644	4.2219048
6.695216515	4.0813678
6.705067729	4.080191
6.715434701	4.1364736
6.725001097	4.1357108
6.735260209	4.1468408
6.745072245	4.1171442
6.754387885	3.9815022
6.764692946	3.832888
6.774333436	3.6983418
6.784607099	3.549854
6.794313776	3.399729
6.804695105	3.4588264
6.815049155	3.5306656
6.824551947	3.574889
6.835158902	3.6862348
6.845253152	3.8732122
6.855632089	4.0467368
6.865274159	4.092407
6.875411852	4.2639282
6.885948908	4.4342138
6.895119662	4.4114204
6.90524975	4.3515928
6.915055485	4.3072004
6.924159994	4.0556932
6.934783044	3.8153244
6.945000299	3.7868418
6.954832285	3.7021096
6.965048953	3.6981106
6.974643285	3.7906564
6.985193186	3.8500298
6.995582641	3.9604392
7.004499985	3.8829002
7.014564467	3.7942686
7.02441808	3.7640768
7.034938931	3.7185602
7.044617012	3.5164092
7.054797678	3.560657
7.065495745	3.7345916
7.074126323	3.6744008
7.08432122	3.6046496
7.093926975	3.4924512
7.103927889	3.3512726
7.116019505	3.442241
7.124109598	3.4402016
7.13443617	3.4661804
7.145221446	3.728765
7.154036395	3.7568382
7.16392367	3.3374982
7.173104017	3.1272422
7.183200734	2.8813738
7.193521252	2.5269198
7.203649548	2.4363318
7.222701431	4.2242676
7.230024687	5.018846
7.24126064	6.5970718
7.248597772	7.3255158
7.258218425	8.2575866
7.263759224	6.456585
7.281487916	7.3359368
7.286092291	5.9952724
7.306662039	7.894764
7.317147623	8.2611776
7.322137786	8.4089022
7.325166105	6.6791742
7.333272495	6.414717
7.343520997	3.784519
7.353825313	2.5018648
7.363501583	2.3002282
7.373523233	2.4340302
7.383950696	2.5713406
7.393511613	2.5756576
7.403893233	2.605226
7.414040427	2.7066898
7.425688051	3.1310452
7.435224654	3.411235
7.443797346	3.4694034
7.455259161	3.745113
7.464095045	3.7523896
7.473251816	3.2807808
7.484186897	3.0851848
7.493348893	2.9939596
7.503460105	2.6348998
7.514068115	2.64028
7.523319547	2.6546784
7.533409498	2.4926504
7.543614791	2.5513814
7.553611108	2.5908416
7.563346647	2.4428596
7.573293752	2.439601
7.583234235	2.430015
7.593404148	2.3871856
7.603946719	2.4523964
7.613725549	2.5278656
7.623857198	2.6373964
7.63946867	3.8565034
7.646227369	4.40792
7.652911992	4.1937834
7.66308233	4.0683032
7.673226984	3.9395676
7.683039655	2.640666
7.693485058	2.0990758
7.704295897	2.3776026
7.717788852	3.3327896
7.723301961	3.3532966
7.733413273	3.4223592
7.743320277	3.389248
7.753065737	3.1436332
7.763586439	2.2939338
7.77351016	2.3309802
7.789625004	3.5662838
7.793196415	3.5541848
7.803418317	3.6234452
7.812931724	3.4885146
7.824232076	3.6328092
7.834702264	2.6494522
7.844218917	2.845399
7.855086143	3.185758
7.864781506	3.5667686
7.875171192	3.7570944
7.883701585	3.5513514
7.892805388	3.2653112
7.905468157	3.328781
7.914443606	3.2444546
7.923847617	2.9594886
7.936002046	3.4342416
7.944175775	3.7051612
7.953631592	3.339299
7.963081539	3.0713738
7.97430801	3.169885
7.986810908	3.323822
7.99398563	3.2942486
8.013539528	5.277983
8.016669945	5.2563418
8.0238946	5.1873062
8.034680409	4.7574598
8.044640322	4.8861654
8.05541111	3.2604372
8.066037719	3.8774106
8.076128478	4.3199138
8.086759337	4.7309076
8.096822228	5.1401642
8.107743362	5.5949458
8.11725527	5.8402324
8.128393969	6.2932334
8.138428835	6.6510154
8.14571747	6.4475072
8.155716757	6.0561434
8.165720177	5.7492768
8.175573986	5.1884294
8.186075613	4.6949994
8.195788465	4.6958596
8.206156332	4.766839
8.21633936	4.8909136
8.226018818	4.9886514
8.2364062	5.087496
8.246219378	5.192163
8.256170318	5.2184974
8.266507011	5.2434426
8.276127853	5.2538366
8.286273368	5.234118
8.296162721	5.2129572
8.307293159	5.4397826
8.318027775	5.7541364
8.327212984	5.9757808
8.337500727	6.2240308
8.348026061	6.6057994
8.357538451	6.656545
8.36965854	6.973511
8.377324633	6.9695256
8.387461291	6.942263
8.397580136	6.8566158
8.407531566	6.8507514
8.41870785	6.666631
8.426974252	6.623716
8.43704816	6.5566288
8.446814683	6.3798592
8.456446959	6.1638384
8.466711312	5.7531916
8.475896923	5.5312926
8.486038396	5.3243584
8.496694516	5.2941812
8.507661053	5.5362936
8.516426385	5.4912898
8.526183515	5.54979
8.53623317	5.593234
8.546531477	5.5773032
8.55619372	5.2814288
8.566427316	5.2787462
8.578769126	5.787261
8.587226443	5.9789518
8.597193846	6.1072414
8.606693593	6.210754
8.61698785	6.3208484
8.628302928	6.2400964
8.636033667	5.9885752
8.648446075	6.255487
8.656247633	6.1541834
8.666224429	6.0043658
8.676221852	5.5779942
8.686876242	5.7667638
8.695565392	5.1841136
8.707208642	5.3798348
8.715253697	5.1880922
8.725149836	4.9831822
8.735219556	4.649875
8.745123515	4.563284
8.755220325	4.1612054
8.767833532	4.6672918
8.774921828	4.6227494
8.785035498	4.5864456
8.795002259	4.5635494
8.804978779	4.5208284
8.815051721	3.972706
8.824899622	3.9662702
8.837184078	4.379952
8.844388283	4.2622592
8.85478832	4.2229788
8.864793681	4.1690626
8.87472473	4.133009
8.884843034	3.6827372
8.898335718	4.4619172
8.904253876	4.3636512
8.914557661	4.317822
8.924661114	4.305689
8.934848297	4.2875082
8.944608811	3.5415206
8.955714362	3.8329332
8.964268023	3.7824494
8.9740542	3.6674704
8.984603064	3.616517
8.994276498	3.5578164
9.004369645	3.2807584
9.01602264	3.6314856
9.023833065	3.5897752
9.034129734	3.5036216
9.043823767	3.4203262
9.057145869	3.981955
9.064274375	3.6330616
9.077416218	4.3441692
9.084570044	4.4340088
9.093859519	4.4415482
9.103945184	3.8008546
9.114158292	3.7760584
9.123938889	3.0778748
9.134933816	3.1481038
9.143640849	3.1036168
9.153745952	3.0656822
9.163870598	3.0141718
9.173724043	2.976997
9.183849926	2.7617768
9.193580851	2.7430778
9.204764752	2.9418732
9.213657392	2.887931
9.223121065	2.7609252
9.233756648	2.7373496
9.243493303	2.7202242
9.259564344	3.6860156
9.271510202	5.2860438
9.282092765	6.7628196
9.290263675	7.6590394
9.299047884	8.6778132
9.304603749	7.697917
9.321647241	7.706044
9.325298277	6.3015358
9.333934067	5.4091364
9.34355281	4.4009826
9.35374006	4.1873842
9.363819716	2.6111042
9.373789522	2.672855
9.383822078	2.6784222
9.394242067	2.8179064
9.403012103	2.6918194
9.413832125	2.6946506
9.423384469	2.6137452
9.437497148	3.3488656
9.451717704	4.8450004
9.45637938	5.1452448
9.466634283	5.7050336
9.474653369	5.9612404
9.483481212	5.1480838
9.493149744	3.4337814
9.502926721	3.1050206
9.513062518	2.384205
9.52281003	2.0134734
9.533780869	2.076468
9.542761132	1.9986956
9.552868178	1.9999654
9.564018553	2.1974526
9.582517054	4.1382266
9.587009259	4.2757784
9.601071483	5.9379356
9.605171411	6.155187
9.613761	6.1040388
9.622498761	4.1021484
9.63269358	3.7476578
9.64246971	2.0271186
9.65336153	1.91479
9.6635241	1.8743462
9.673328264	2.043409
9.683663076	2.2526172
9.694442139	2.6525912
9.703359836	2.6519554
9.713469592	2.6409606
9.723249347	2.6264856
9.734571384	2.800426
9.743204546	2.5593232
9.756233421	3.1339416
9.764320892	3.3055574
9.773595154	3.3690686
9.788108504	4.0918238
9.80013662	5.4836114
9.804918968	5.1611216
9.813328996	4.9450938
9.823053095	4.8353478
9.832884153	3.772759
9.843505211	2.4295718
9.853062819	2.1117184
9.865918916	2.6452528
9.873602751	2.7636042
9.884206607	3.037054
9.895305006	3.398855
9.903774891	3.5404952
9.912813781	2.9037362
9.923383263	2.850685
9.933889646	2.7822198
9.94903011	3.523793
9.954932169	3.7816276
9.963953275	4.0186406
9.973713924	4.0863886
9.983585238	4.0306592
9.99368545	2.9629968
10.005076928	2.9650278
10.013336878	2.8332582
10.022870454	2.6644822
10.038209217	3.5864776
10.053234908	5.5027916
10.058013692	5.4184688
10.063760595	5.513982
10.074603848	5.8614454
10.084570245	5.1286924
10.097008247	3.8759514
10.10479924	3.9100396
10.11381909	3.9206908
10.1240514	3.8101224
10.134257386	3.750714
10.145334944	3.413515
10.160179894	4.4903572
10.165054112	4.6697124
10.174305376	4.7205682
10.185284664	4.9183624
10.195736619	4.9900068
10.203866075	3.720692
10.218902127	4.5601358
10.224775808	4.657244
10.234747324	4.5547108
10.243727062	4.16454
10.25355632	4.1055354
10.265050039	3.3399282
10.274017628	3.1853324
10.285273484	3.2897996
10.293654603	3.2754602
10.304267848	3.4160006
10.313867788	3.1729642
10.324575614	3.2843976
10.334923289	3.211036
10.344606323	3.4006474
10.354533437	3.4609088
10.365381953	3.764183
10.375228609	3.8935678
10.385053022	3.9263178
10.393677088	3.7414742
10.405092666	3.8464292
10.416871254	4.1414414
10.423289357	3.7578992
10.434405625	3.6292678
10.450476044	4.9936408
10.454641659	4.7825544
10.463393808	4.0842062
10.473377518	4.0988166
10.483425656	3.8906404
10.495085999	2.8041384
10.504883525	2.97858
10.513815245	3.0676792
10.523367121	3.0663928
10.533729596	3.1304054
10.543686293	2.85434
10.555354704	2.9440876
10.564141607	3.0098398
10.573366917	3.009135
10.584223727	3.1100306
10.593694668	3.1118514
10.604875051	3.0147678
10.614565752	3.0990868
10.623517691	3.1297476
10.633866557	3.0601192
10.644176669	3.1556928
10.656170008	3.4144982
10.664055236	3.3140824
10.673363593	3.2823848
10.683518998	3.2139344
10.693686694	3.1165258
10.705202486	2.9229872
10.715381315	3.1987128
10.725473501	3.6269068
10.735569822	4.042258
10.744370091	4.179386
10.753637622	3.8652744
10.764297948	3.637541
10.774733034	3.4840928
10.784398268	3.249282
10.793497879	3.0740322
10.803821367	3.1125434
10.816538256	3.546147
10.825766316	3.760858
10.836476051	4.1716942
10.84294675	4.0632396
10.853805058	4.0600184
10.865549571	3.8767136
10.874916507	3.6992002
10.884367075	3.2794874
10.894018158	3.4923812
10.905700806	3.8748612
10.913683997	3.5017272
10.926777689	3.8637456
10.93454034	3.9011092
10.944408899	3.9793696
10.95356098	3.548389
10.963791769	3.5692788
10.974215206	3.0660782
10.984529363	3.0643992
10.993873328	2.957124
11.003879375	3.0199942


==> varying_reference-29.tsv <==
0.0155168319999994	3.0219082
0.0295968769999995	5.5706372
0.0412229709999998	7.6264542
0.0542385430000003	9.995204
0.0668351240000007	12.2824804
0.0779017090000007	11.237183
0.0912828920000006	11.1161792
0.102287309999999	11.0090868
0.111666929	10.2742652
0.120538499	9.5054618
0.129947132	8.9829668
0.139343650000001	7.8951624
0.149981335	7.4134512
0.159080636000001	7.0635626
0.170185668	7.0357356
0.179262294000001	6.8934146
0.189360090999999	6.8680878
0.199966727	6.863961
0.2091148	6.872692
0.220405968	6.9142324
0.229258229999999	6.922047
0.239328105	6.9382968
0.249830510000001	6.9137982
0.258552536	6.800746
0.269800187	6.6743366
0.278832919999999	6.5864932
0.288819538	6.4776582
0.299471815	6.3761248
0.308683802000001	6.3957048
0.320439584000001	6.5401048
0.329523769	6.6762566
0.342605983	7.4447024
0.352789003	7.8851254
0.362879409	8.4325908
0.37383887	8.810546
0.385495650999999	9.5155974
0.398499224	9.8829108
0.40817363	9.801206
0.420260229	10.2260992
0.430882016	10.1777948
0.440386621	9.7664176
0.450332759	9.1590878
0.459016951000001	8.9579772
0.468467758999999	8.438868
0.477564467000001	8.1214358
0.487619775000001	8.2315932
0.496743726	8.0302848
0.505812734999999	8.1006434
0.515159718	8.0826092
0.523945284	8.0350418
0.534163243	8.0499036
0.542250468000001	7.8792956
0.551184071	7.85697
0.560192432999999	7.7259606
0.570822541	7.7972988
0.580971515	7.6855942
0.590200693	7.8197026
0.605424062999999	8.836649
0.615708322	9.1466798
0.624252669000001	9.0262888
0.636367374000001	9.5121678
0.648588311999999	10.202788
0.662909323999999	10.2563854
0.673068255	10.222393
0.682772489	10.4637554
0.692698803000001	9.998163
0.70290357	9.5327524
0.711531123	8.3834182
0.722123994	8.153785
0.736076428000001	8.8087522
0.744445017	8.5188836
0.752753347000001	8.1951474
0.761239354000001	8.1328984
0.77102841	7.9050524
0.780981425	6.88509
0.794406114999999	7.5020204
0.802219971	7.3753382
0.810293741000001	7.1811106
0.820570182000001	7.0907026
0.832152452000001	7.321663
0.840960544	6.639437
0.851867698	6.863268
0.863110353	7.4214896
0.870231127	7.3700816
0.881281864	7.1918944
0.890696922	7.1391146
0.901632287	7.0970914
0.910740254	6.62478
0.923513415	7.249829
0.931248291999999	7.143859
0.94011764	7.0271046
0.951245115000001	6.9452524
0.960856492	6.9701214
0.970964233	6.473884
0.984077818999999	7.1519852
0.992588016000001	7.4384798
1.00036178	7.2741474
1.009959726	7.0917674
1.020704687	7.018177
1.030570929	6.3178186
1.04336431	6.6859238
1.051004722	6.7353038
1.060118907	6.7641926
1.070340945	6.6819576
1.080830892	6.730307
1.090372527	6.1320678
1.103630083	6.733041
1.11252878	7.0920398
1.119725659	7.0264536
1.130638166	6.9793974
1.141761938	7.2597746
1.150738344	6.685942
1.161869477	6.687259
1.169577083	6.6689188
1.18017248	6.5698544
1.189607253	6.1294906
1.200695006	6.1109922
1.210221603	5.781778
1.222142683	6.2331134
1.231904319	6.6032038
1.239375937	6.5612902
1.250295934	6.4930264
1.25941793	6.3402872
1.270593742	6.0027812
1.282436841	6.1005238
1.289605361	6.1502378
1.300295898	6.147082
1.309721994	6.2009164
1.319916201	6.1139086
1.330619306	5.7397788
1.342664588	6.3483798
1.350021688	6.299677
1.359701289	6.2930286
1.369953223	6.2847908
1.380348355	6.2319288
1.392172237	6.1355494
1.400053486	6.1363164
1.408835308	5.9587438
1.420127482	5.9617722
1.430767806	6.0522278
1.440190835	5.6504722
1.451977281	6.034131
1.45893363	6.0551652
1.469385556	5.9569926
1.480092022	5.8096342
1.489490876	5.6693432
1.500161718	5.3057634
1.511382916	5.7968794
1.518735263	5.686487
1.529382206	5.5362182
1.54049095	5.7183032
1.551018562	5.8504926
1.559226577	5.418987
1.571069451	5.8546544
1.578654432	5.7333666
1.588700472	5.3878984
1.59971204	5.1608278
1.609137702	5.1436088
1.619164989	4.7615736
1.630896918	5.1766644
1.63842356	5.1258142
1.649057019	4.9856014
1.658560047	4.8692004
1.668968058	4.848456
1.679312862	4.5502372
1.691817564	5.226406
1.698425301	5.1137378
1.708444616	5.0929886
1.714458555	4.1784898
1.724237805	3.1811676
1.73433638	1.6752794
1.74429845	0.8421482
1.754326646	0.00616519999999987
1.764253729	0.00620119999999957
1.774300563	0.00602459999999994
1.794320714	0.00601100000000088
1.804371183	0.00407180000000018
1.814293639	0.00440159999999956
1.824334903	0.00466740000000065
1.834333295	0.00455580000000033
1.844309455	0.00453199999999931
1.854415482	0.00455919999999921
1.864282772	0.00427419999999934
1.874335418	0.00425240000000038
1.884327787	0.00426760000000037
1.894315402	0.0041329999999995
1.90436425	0.00423540000000067
1.914289664	0.00422099999999936
1.92432531	0.00399819999999984
1.934324048	0.00398180000000004
1.944315771	0.00413119999999978
1.954331874	0.00394340000000071
1.964327663	0.00401180000000068
1.974338616	0.00414139999999996
1.984333905	0.0041948000000005
1.994312224	0.00410759999999932
2.004353667	0.00415779999999977
2.014294083	0.00402940000000029
2.024318498	0.00385099999999916
2.034325989	0.00386720000000018
2.05434588	0.00397099999999995
2.064318007	0.00407000000000046
2.074341763	0.00441900000000039
2.084323189	0.00438879999999919
2.094315295	0.00432920000000081
2.104364353	0.00429259999999942
2.114308931	0.00439060000000069
2.124318934	0.0041373999999994
2.134334308	0.00415279999999996
2.144316234	0.0042390000000001
2.15448189	0.00423239999999936
2.16433392	0.00415779999999977
2.174496963	0.00442939999999936
2.184479181	0.00447720000000018
2.194476158	0.00500899999999938
2.204453553	0.0051666000000008
2.214282067	0.00530359999999952
2.224297178	0.00492060000000016
2.234329542	0.00490800000000036
2.244309677	0.00435719999999939
2.2544058	0.00427099999999925
2.26426556	0.00408099999999934
2.274335227	0.00435240000000015
2.28432887	0.00430300000000017
2.294314473	0.00434319999999921
2.304337962	0.00412219999999941
2.3142999	0.00421719999999937
2.324331962	0.00424819999999926
2.334329495	0.00416479999999986
2.344313014	0.00416399999999939
2.354414464	0.0042390000000001
2.364279572	0.0041790000000006
2.374334473	0.0039902000000005
2.38432833	0.00399419999999928
2.394316945	0.00393440000000034
2.404383819	0.00541119999999928
2.414283596	0.00541439999999938
2.424345911	0.00546839999999982
2.434328468	0.00555499999999931
2.444316257	0.00552839999999932
2.454360625	0.00399419999999928
2.464303299	0.00396180000000079
2.474335679	0.00394739999999949
2.484330013	0.00387420000000027
2.494308471	0.00385999999999953
2.510411412	1.2189546
2.518251505	1.988883
2.528861284	2.897898
2.539771983	3.993134
2.551193753	5.3782096
2.560043053	5.3165472
2.570571572	5.7675732
2.581965038	6.3816616
2.590484363	6.5277874
2.604080984	7.1076634
2.614051977	7.6885732
2.622306981	7.866038
2.634014396	8.2930978
2.641976225	8.3840842
2.653580768	8.2676254
2.66403473	8.3734062
2.67438274	8.79106
2.683457308	8.4099818
2.693827623	8.8881408
2.705477735	9.119632
2.721521364	10.2333644
2.732108923	10.2782006
2.748780833	11.7782722
2.759647286	11.8922062
2.77097468	11.8221504
2.781772951	10.7831512
2.793209338	10.9567334
2.805274661	10.0519962
2.818878409	10.5941174
2.83386472	11.331583
2.844561919	11.303088
2.854545601	11.014583
2.864521155	10.558266
2.873768987	9.6981548
2.884281454	8.804591
2.893427482	8.501773
2.903373928	8.4975906
2.91303454	8.4655316
2.922176681	8.414105
2.93175056	8.21613
2.941147913	8.2585002
2.951012445	8.2426828
2.960402358	8.1867902
2.97165706	8.6214044
2.981847996	8.741304
2.991695838	8.834916
3.002299668	8.978143
3.012154362	9.0735128
3.022153276	8.803797
3.032722007	8.8845942
3.042838487	8.9318442
3.05387271	9.014817
3.063811956	9.0309324
3.073978684	9.0926382
3.084395412	9.0640652
3.094690695	9.1157852
3.105649763	9.090197
3.116920623	9.3480296
3.126486885	9.2277716
3.139448758	9.7414518
3.15070604	9.9128216
3.161960154	9.9901052
3.175056759	10.3309776
3.187432132	10.8905208
3.197791328	10.3620994
3.207817893	10.1335956
3.218150135	9.9466956
3.227694954	9.2705972
3.238083232	8.8720832
3.248323218	8.8383444
3.258269438	8.8067062
3.269029105	8.8852198
3.278517478	8.8663154
3.288598984	8.7798628
3.298778647	8.7802934
3.308759948	8.781657
3.319448295	8.771504
3.329537059	8.8850972
3.339435908	8.8711962
3.353111813	9.5340582
3.365009332	9.9267278
3.374256864	9.6420714
3.3844197	9.6651576
3.394121747	9.6306378
3.404659119	9.0364386
3.417904095	9.2935072
3.429851405	9.8189736
3.441812177	10.1820882
3.451612212	10.204422
3.461069594	9.9962874
3.474084882	9.9647838
3.487184089	10.1646864
3.499613315	10.266628
3.511729424	10.7223656
3.521081894	10.657245
3.534132014	10.4923208
3.545523168	10.179123
3.554431746	9.4512734
3.563508207	8.8309486
3.572520299	8.7970136
3.582246849	8.305446
3.594453561	8.4866894
3.603916734	8.611314
3.613191513	8.6174566
3.622082775	8.6080646
3.631769552	8.5890518
3.641053754	7.9742198
3.654642723	8.6272816
3.665539091	8.9923578
3.674304641	8.9566232
3.683831358	8.9367526
3.692758306	8.8884916
3.702367656	8.2762684
3.714136672	8.463217
3.722464961	8.3874528
3.731592224	8.311016
3.740743691	8.2862168
3.751789745	8.3062682
3.760953013	7.76144
3.775634044	8.8003522
3.787374593	9.3045378
3.799441911	9.9496336
3.808098617	9.730072
3.817417545	9.783998
3.826022618	8.7957694
3.838229779	8.8959464
3.847216667	8.2836728
3.856114954	8.3303184
3.865424447	8.333888
3.874266667	8.3756808
3.883628768	7.815197
3.896696874	8.638692
3.906360089	8.7936518
3.915458318	8.737124
3.924150414	8.7044774
3.932927793	8.5883444
3.94112168	7.6083812
3.954545475	8.2046964
3.962355243	7.9520078
3.970877899	7.9029086
3.980036196	7.7593516
3.989805926	7.6925748
4.000660742	6.9172668
4.014221627	7.8193374
4.021552629	7.6033432
4.030354149	7.6761668
4.040163931	7.7527554
4.050889926	7.7947026
4.060215077	6.9864706
4.070995559	7.3017352
4.082359166	7.7054576
4.090067036	7.5994316
4.100719677	7.56251
4.109995016	7.5216512
4.121052809	7.5203272
4.130331063	7.1105154
4.141907134	7.5683714
4.149445178	7.3198472
4.159589682	7.2302166
4.170416482	7.1215928
4.179286984	6.9119846
4.189483392	6.4194514
4.201902317	6.9045252
4.208645568	6.7288922
4.219839913	6.6276704
4.229368025	6.644901
4.239350747	6.6263548
4.249755559	6.1889136
4.261517352	6.7593796
4.268732458	6.527981
4.278468485	6.3510644
4.289353839	6.3389404
4.29972296	6.3432468
4.30903598	5.8463132
4.323580175	6.8301742
4.330482903	6.8791524
4.338426668	6.7108866
4.349065393	6.5689866
4.358873634	6.5339198
4.369530144	5.7033746
4.38147362	6.2558994
4.388165607	6.2036748
4.398880594	6.1729004
4.408272505	6.0612788
4.419267906	6.022451
4.429362339	5.574207
4.441123385	6.1235728
4.44931505	6.2034928
4.459016922	6.315697
4.469343808	6.2707124
4.478858052	6.1713192
4.489388598	5.843365
4.50294534	6.5605032
4.509449808	6.475546
4.519440277	6.5428698
4.528754469	6.5294506
4.539043172	6.46318
4.549698423	5.8261824
4.562269188	6.5791492
4.568761212	6.3828038
4.578762285	6.3706358
4.588847987	6.3093766
4.599183448	6.2027578
4.608940482	5.5308432
4.621927905	6.1632922
4.628758909	6.1322516
4.638778327	6.124526
4.649360263	6.1593346
4.658778374	6.1270612
4.669169004	5.6111686
4.682780661	6.4582556
4.688161814	6.1969262
4.698831031	6.096579
4.708160729	5.9884822
4.718828135	5.934832
4.728682998	5.1091154
4.74112853	5.8605626
4.749497073	5.9927738
4.758026962	5.968105
4.76863849	5.92286
4.777983494	5.8001618
4.788258796	5.2110198
4.800402934	5.3933486
4.807429672	5.274949
4.818319179	5.2180856
4.827830086	5.1867546
4.838171196	5.1680966
4.848354648	4.7543686
4.85998692	5.2634928
4.867758104	5.1375962
4.877606844	5.08859
4.887812709	5.0179998
4.898193619	4.9899266
4.907567323	4.5004028
4.920469358	5.055029
4.926955743	4.9298538
4.937564844	4.885682
4.948111261	4.8609608
4.958573868	5.0744762
4.968038505	4.597626
4.978402064	4.8690836
4.987180753	4.775354
4.997503275	4.6355988
5.007068848	4.3041902
5.017935186	4.2601556
5.027315049	4.047975
5.038914779	4.4174934
5.047191433	4.3818092
5.053216653	3.6353408
5.063381464	2.7385942
5.073296867	1.9298792
5.083343588	0.799932800000001
5.093290404	0.00591280000000083
5.103397361	0.00518839999999976
5.113569079	0.00673560000000073
5.123249494	0.00672780000000017
5.133322626	0.00702420000000004
5.143344667	0.00781540000000014
5.153293233	0.00743119999999919
5.163374304	0.00605679999999964
5.173294935	0.00610099999999925
5.183354519	0.0060848
5.193294508	0.00551620000000064
5.203319226	0.00522759999999955
5.213388116	0.00501700000000049
5.223292475	0.00498699999999985
5.233344373	0.00485699999999945
5.243297341	0.00500820000000068
5.253331108	0.00502239999999965
5.263416417	0.00653879999999951
5.273288196	0.00659719999999986
5.283341346	0.00656219999999941
5.293281123	0.0062818
5.30330843	0.00636240000000043
5.313391889	0.0048212000000003
5.323291146	0.0046917999999998
5.333330494	0.00462459999999965
5.343290302	0.00462199999999946
5.35336382	0.0046602
5.363365865	0.00922519999999949
5.373301793	0.0094543999999992
5.383309028	0.00954720000000009
5.393287443	0.00943619999999967
5.403344435	0.00937380000000054
5.413370881	0.00693640000000073
5.423308236	0.00698419999999977
5.433329868	0.00690299999999944
5.443287473	0.00699239999999968
5.453341528	0.0070250000000005
5.46337125	0.00623659999999937
5.473308547	0.00602699999999956
5.48334522	0.00617680000000043
5.493286021	0.00624439999999993
5.50334377	0.00625259999999983
5.513397823	0.00594760000000072
5.523298347	0.00597679999999912
5.533326883	0.00587280000000057
5.543308467	0.00591760000000008
5.553266138	0.00587160000000075
5.563373407	0.00635740000000062
5.573311199	0.00632339999999942
5.583334778	0.00631659999999989
5.593293568	0.00625679999999917
5.603310161	0.00634540000000072
5.613430965	0.00583499999999937
5.623391802	0.00643920000000087
5.633363023	0.00732200000000027
5.643268821	0.00710620000000084
5.65327524	0.00701079999999976
5.66336422	0.00715300000000063
5.673300459	0.00658819999999949
5.683225874	0.00573140000000016
5.69328519	0.00584680000000048
5.703398424	0.00646360000000001
5.713455063	0.00750960000000056
5.723297836	0.00751359999999934
5.733353411	0.00747939999999936
5.743358127	0.00804740000000059
5.753344961	0.00747879999999945
5.763351091	0.00881440000000033
5.773292725	0.00890419999999992
5.783324586	0.00897040000000082
5.793284403	0.00834739999999989
5.803328619	0.00824360000000013
5.813406166	0.00592579999999998
5.823295114	0.00593280000000007
5.833341845	0.00724620000000087
5.843292501	0.00745260000000059
5.853309058	0.00761759999999967
5.863407161	0.0075971999999993
5.873301972	0.00763680000000022
5.883323955	0.00630619999999915
5.893253195	0.0062578000000002
5.903305773	0.00618320000000061
5.91340468	0.00652219999999915
5.923295943	0.00640360000000051
5.933340224	0.00638179999999977
5.943283746	0.0063986000000007
5.953314692	0.00656859999999959
5.963406034	0.00642400000000087
5.973290107	0.00640280000000004
5.983328839	0.00636680000000034
5.993285972	0.00633140000000054
6.003319689	0.00628840000000075
6.013413047	0.00667379999999973
6.023293605	0.00667999999999935
6.033336128	0.0068362000000004
6.043289757	0.00692240000000055
6.053353218	0.00694080000000064
6.063407252	0.00660060000000051
6.073533319	0.0068836000000001
6.083323357	0.00687360000000048
6.093291043	0.00664240000000049
6.103408061	0.0070528000000003
6.113496043	0.00797960000000053
6.123301992	0.00791180000000047
6.133434004	0.00840179999999968
6.143282276	0.00883939999999939
6.153346544	0.00848260000000067
6.163434706	0.00718239999999959
6.173492474	0.00704260000000012
6.18330745	0.00649980000000028
6.193496866	0.00692319999999924
6.203319646	0.0069189999999999
6.21340448	0.00765179999999965
6.223295405	0.00752879999999934
6.233332696	0.00747520000000002
6.243284153	0.00673860000000026
6.253468644	0.00689099999999954
6.263405079	0.00650440000000074
6.273291838	0.00662319999999994
6.283311709	0.00662460000000031
6.293288344	0.00665659999999946
6.303343663	0.00634220000000063
6.313381822	0.0063285999999998
6.323303422	0.00618419999999986
6.333356099	0.00612500000000082
6.343284478	0.00606879999999954
6.353337204	0.0061119999999999
6.363375932	0.00701660000000004
6.373302219	0.00714579999999998
6.383340582	0.00722440000000013
6.393288431	0.00735519999999923
6.403337945	0.00745880000000021
6.413418949	0.00655180000000044
6.423303235	0.00661260000000041
6.433321938	0.00661440000000013
6.443295651	0.0065016
6.453310999	0.00631560000000064
6.463412712	0.0063885999999993
6.473298017	0.00645180000000067
6.483341379	0.00643140000000031
6.493289445	0.0063847999999993
6.509347514	1.2096414
6.521531831	2.8496166
6.532359835	4.6809308
6.542153242	6.3797232
6.550489182	7.7862948
6.557956632	7.5221914
6.5685186	6.9075672
6.578103778	6.0330966
6.588295771	5.312775
6.600533264	5.36144
6.609006069	5.5736164
6.619446996	5.7780548
6.629595948	6.080379
6.639729975	6.3935824
6.650114052	6.312905
6.659380257	6.3775648
6.669919481	6.4693224
6.680461712	6.6515512
6.688620439	6.4312386
6.69896803	6.2013576
6.707840446	5.899946
6.718216265	5.5260418
6.728340911	5.0886046
6.7382291	4.9993138
6.748601374	4.9232594
6.758246919	4.9926442
6.769078986	5.133503
6.779004665	5.2457822
6.788518379	5.3067986
6.799160655	5.421118
6.808714525	5.5319034
6.818447984	5.4272094
6.828099834	5.2748038
6.838958572	5.352039
6.849955221	5.5134254
6.858205245	5.4121868
6.869911103	5.7359956
6.881103775	6.3396754
6.88903035	6.3784242
6.898739207	6.1264434
6.908597165	6.2020614
6.919037179	6.0157122
6.928488541	5.4882126
6.938311541	5.3177344
6.943221084	4.2251814
6.953354451	3.1559314
6.963428254	2.0349864
6.97328893	0.9946132
6.983313992	0.00585580000000085
6.993272741	0.00595080000000081
7.003296854	0.00589139999999944
7.013387211	0.00534979999999941
7.023275378	0.0052941999999998
7.033319238	0.00519919999999985
7.043278835	0.00514940000000053
7.053294295	0.00514240000000044
7.063396626	0.00525840000000066
7.07328574	0.00540699999999994
7.083322785	0.0077020000000001
7.093281213	0.00785660000000021
7.103297419	0.00797840000000072
7.113400372	0.00755380000000017
7.12327806	0.0075693999999995
7.133303143	0.00526260000000001
7.143286957	0.00521739999999937
7.153290426	0.00503540000000058
7.163360097	0.00569020000000009
7.173252094	0.00566760000000066
7.183411919	0.00587160000000075
7.193242606	0.00582640000000012
7.203422615	0.00601480000000088
7.213291153	0.00604459999999918
7.223336723	0.00629879999999972
7.233321454	0.00617979999999996
7.24328138	0.00622040000000013
7.253312847	0.00605640000000029
7.263352143	0.00521540000000087
7.273288392	0.00493299999999941
7.283327465	0.00510260000000073
7.293275271	0.00519279999999966
7.303291526	0.00530679999999961
7.313324923	0.00860540000000043
7.323298437	0.00866899999999937
7.333304483	0.00852219999999981
7.343289323	0.00855559999999933
7.353294273	0.00848180000000021
7.36334448	0.00529320000000055
7.373299635	0.00549320000000009
7.383328705	0.00544020000000067
7.393284796	0.00539440000000013
7.403291614	0.00542259999999928
7.413353309	0.00594360000000016
7.423279286	0.00562640000000059
7.43332014	0.00562599999999946
7.443266384	0.00545119999999955
7.453292109	0.00537019999999977
7.463404075	0.00483020000000067
7.473275862	0.0048446000000002
7.483314242	0.00495740000000033
7.493284736	0.00507559999999962
7.503292717	0.00514659999999978
7.513400883	0.00572320000000026
7.523281446	0.00578879999999948
7.533304557	0.00568400000000047
7.543287474	0.00564559999999936
7.5532965	0.00559420000000088
7.563393413	0.00518339999999995
7.573281753	0.00514319999999913
7.58330546	0.00513160000000035
7.593281519	0.00522259999999974
7.603295489	0.00520799999999966
7.613387578	0.00529940000000018
7.623280057	0.00524940000000029
7.63332239	0.00733239999999924
7.643282321	0.00714720000000035
7.653268716	0.00720079999999967
7.663357513	0.00679419999999986
7.673277563	0.00683880000000059
7.683263352	0.00484499999999954
7.693241491	0.00500300000000031
7.703383685	0.00578439999999958
7.713512842	0.0100010000000008
7.723256017	0.0122009999999992
7.73330067	0.0128281999999995
7.743239033	0.0127436000000003
7.753261655	0.0119026000000009
7.763351556	0.00714619999999933
7.773242773	0.00488720000000065
7.783292467	0.00732780000000055
7.793233534	0.00716859999999997
7.803341319	0.00770819999999972
7.813411647	0.00895180000000018
7.823236055	0.00899139999999932
7.833274067	0.00574100000000044
7.843306227	0.00624220000000086
7.853288356	0.0061321999999997
7.863356717	0.00606699999999982
7.873241652	0.00604620000000011
7.883285447	0.00775780000000026
7.893244506	0.0074424000000004
7.903263884	0.0070250000000005
7.913349191	0.0068836000000001
7.923241501	0.00685900000000039
7.933261517	0.00527639999999963
7.943235355	0.00514539999999997
7.953415085	0.00542500000000068
7.963368228	0.00500380000000078
7.973248751	0.00512419999999914
7.983291907	0.0105033999999993
7.993234667	0.0104673999999996
8.009868163	1.3188712
8.020494542	2.7236642
8.031007523	4.2646848
8.041941766	6.0007162
8.050729599	7.4943136
8.059964692	7.527057
8.073710959	8.205645
8.08393489	8.4232896
8.094573695	8.553448
8.106722222	9.2351814
8.11473314	9.2060042
8.1219607	8.301735
8.129636742	7.8180098
8.139627782	7.2149836
8.149883945	6.366808
8.159109445	6.1965264
8.17011089	6.3729988
8.179643424	6.3636362
8.189077986	6.269079
8.199925222	6.2765544
8.208855917	6.253776
8.219336511	6.0821892
8.229635775	6.065747
8.239167335	6.065928
8.249706096	6.0054674
8.258968385	6.0280492
8.269507014	6.0578326
8.278994343	5.9551346
8.289292985	5.9697542
8.299603726	5.947747
8.308834505	5.9192496
8.319814908	5.9957682
8.329518286	6.0873256
8.339679466	6.1485536
8.350058438	6.2487236
8.360204246	6.5269798
8.371496147	6.839871
8.380870553	7.1296866
8.394087305	8.0367812
8.404147994	8.4420926
8.412402688	8.4234162
8.421459726	8.3464502
8.429266475	8.017131
8.439619264	7.1306374
8.450557626	6.83198
8.45926761	6.6663734
8.46921002	6.2975366
8.478619752	6.1530412
8.488949503	6.0131512
8.499053313	5.7145554
8.508683489	5.5962406
8.518991888	5.54495
8.531628375	6.1591682
8.538386079	6.050182
8.548887323	6.0159104
8.558595068	5.9932418
8.569314288	6.083854
8.578720904	5.5015936
8.588909015	5.5723122
8.599192846	5.6176642
8.610909829	6.073021
8.620152632	6.2485854
8.629565174	6.4175012
8.639328598	6.5393362
8.649741353	6.6523842
8.66078549	6.6393854
8.67036284	6.6704964
8.678678017	6.5027586
8.689257487	6.4819962
8.699536729	6.4465118
8.708609287	6.0093328
8.719482453	5.8439458
8.729462712	5.996378
8.738109943	5.772476
8.748323415	5.5383098
8.758027729	5.423161
8.768996312	5.3206266
8.77813037	5.0571918
8.788556118	5.1045562
8.801052606	5.648547
8.80797382	5.6366554
8.818924334	5.5878962
8.827875921	5.5381938
8.838278724	5.5145552
8.848515073	4.9923074
8.8608355	5.5641854
8.868268675	5.4413422
8.877590037	5.3720618
8.8888852	5.4952126
8.89803025	5.4077462
8.907725683	4.7865832
8.920112231	5.1960314
8.927178078	5.1155594
8.937695336	4.8840636
8.948376695	4.9627342
8.957915711	4.9945144
8.968564275	4.661106
8.97975897	5.1869734
8.98749973	5.1513126
8.997702078	5.0028894
9.007619617	4.9418502
9.018759709	4.9959876
9.027794363	4.610697
9.039085334	4.917513
9.047164669	4.8208062
9.056931017	4.6939712
9.063380933	3.60006
9.073341164	2.6831732
9.083393731	1.5282928
9.093510633	0.7459036
9.103232233	0.00687819999999917
9.113347	0.00746159999999918
9.123277927	0.00700639999999986
9.133298461	0.00566019999999945
9.143481136	0.00588199999999972
9.153542474	0.0102931999999996
9.163399793	0.0101051999999999
9.173274063	0.0100376000000004
9.183288236	0.0101212000000004
9.193280397	0.00978240000000064
9.203290646	0.00540080000000032
9.21330535	0.00634999999999941
9.223291036	0.00642840000000078
9.233291565	0.00648299999999935
9.243266857	0.00633239999999979
9.253318305	0.00632279999999952
9.263309584	0.00528740000000028
9.273291055	0.00528040000000018
9.283304509	0.0053131999999998
9.293270072	0.00536959999999986
9.30329621	0.00545999999999935
9.313311895	0.00506460000000075
9.323288345	0.00517280000000042
9.33329251	0.0051799999999993
9.343265559	0.00510820000000045
9.353292889	0.00499860000000041
9.363313234	0.00499280000000013
9.37328212	0.00500979999999984
9.383295327	0.00495620000000052
9.39327384	0.00499220000000022
9.403391976	0.00578059999999958
9.413357205	0.0071481999999996
9.423293415	0.0072056000000007
9.433298721	0.00713419999999942
9.44327313	0.00718879999999977
9.453292168	0.00645659999999992
9.463328274	0.006081
9.473523746	0.00645620000000058
9.483277806	0.00653920000000063
9.493262471	0.00638020000000061
9.503299218	0.00635860000000044
9.513300478	0.0063171999999998
9.523296369	0.00598160000000014
9.533291373	0.00594099999999997
9.543272134	0.00611139999999999
9.553295728	0.00606480000000076
9.563303098	0.00599680000000014
9.573292141	0.0059660000000008
9.583297286	0.00602639999999965
9.593276033	0.00595180000000006
9.603295335	0.00601860000000087
9.613366149	0.00552320000000073
9.623284536	0.00549780000000055
9.633326185	0.00555199999999978
9.643279976	0.00566820000000057
9.653337812	0.00589779999999962
9.663347554	0.00582939999999965
9.673281613	0.00570100000000018
9.683296291	0.0055815999999993
9.693273115	0.00561120000000059
9.703310097	0.00539599999999929
9.713326549	0.00538779999999939
9.723288598	0.00548940000000009
9.733315898	0.0055221999999997
9.743276813	0.00534900000000071
9.753325845	0.00530439999999999
9.763323483	0.00543520000000086
9.773293197	0.0053832000000007
9.78329034	0.00529060000000037
9.793285782	0.00565280000000001
9.803302519	0.00572739999999961
9.813327506	0.00563879999999983
9.82329158	0.00573720000000044
9.83328996	0.00584079999999965
9.843268474	0.00560920000000031
9.853294485	0.00562419999999975
9.863348028	0.0053611999999994
9.873293491	0.0054230000000004
9.883294386	0.0053952000000006
9.893274566	0.00540460000000031
9.903319432	0.00530840000000055
9.913346743	0.00584379999999918
9.923295108	0.00568039999999925
9.933293732	0.00566440000000057
9.943271222	0.00555720000000015
9.953326236	0.00549939999999971
9.963292284	0.00546059999999926
9.973294806	0.00546399999999991
9.98328992	0.00550379999999961
9.99327986	0.00560959999999966
10.00329266	0.00574519999999978
10.013317466	0.00501599999999947
10.02328583	0.00502479999999927
10.033292369	0.0049557999999994
10.043273605	0.0049715999999993
10.053381129	0.00559879999999957
10.063453132	0.0127366000000002
10.073297101	0.0128412000000004
10.083356151	0.0135009999999998
10.093272278	0.0136965999999994
10.10331054	0.0131832000000003
10.113339716	0.00694640000000035
10.123293559	0.00690140000000028
10.133300531	0.00621959999999966
10.14327898	0.00608839999999944
10.15329093	0.0059275999999997
10.163373309	0.00650760000000083
10.173292489	0.00647640000000038
10.183294613	0.00658239999999921
10.193464214	0.00740440000000042
10.203284802	0.00756799999999913
10.213384162	0.00591460000000055
10.223271389	0.00579980000000013
10.233291052	0.00568920000000084
10.24327077	0.00490379999999924
10.253286717	0.00472659999999969
10.263382875	0.0051401999999996
10.273276315	0.00512179999999951
10.283292629	0.00517460000000014
10.293264723	0.00502479999999927
10.30329329	0.00504220000000011
10.313389206	0.005471
10.323273141	0.00549379999999999
10.333290941	0.00555559999999922
10.343262945	0.00551980000000007
10.353294208	0.00561339999999966
10.363388033	0.00480280000000022
10.373273997	0.00478479999999948
10.383386571	0.00514399999999959
10.393267987	0.00568499999999972
10.403315132	0.00584620000000058
10.413373409	0.00654540000000026
10.423292177	0.00675700000000035
10.43330463	0.00655180000000044
10.443275998	0.00619720000000079
10.453289609	0.00595520000000072
10.463381823	0.00543820000000039
10.473276863	0.00533620000000035
10.483293949	0.00517520000000005
10.493269011	0.00504040000000039
10.503289955	0.00503819999999955
10.513354719	0.0054987999999998
10.523281389	0.00549379999999999
10.533351199	0.00553739999999969
10.543285155	0.00569059999999943
10.553304987	0.00577700000000014
10.563360784	0.00558299999999967
10.573288446	0.00553739999999969
10.583292854	0.00539619999999985
10.593269916	0.00519300000000023
10.60329341	0.00513459999999988
10.613325745	0.00530599999999914
10.623284112	0.00527639999999963
10.633293619	0.00534940000000006
10.643270384	0.00529479999999971
10.653313317	0.00522139999999993
10.663296094	0.00507479999999916
10.673287414	0.00504719999999992
10.683292558	0.00503540000000058
10.693261537	0.00503679999999918
10.703292991	0.00509920000000008
10.713315206	0.00476139999999958
10.723288458	0.00475080000000005
10.733291493	0.00467860000000009
10.743270793	0.00471040000000045
10.753293292	0.00465559999999954
10.763294949	0.00504899999999964
10.773281552	0.00509440000000083
10.783321346	0.0052500000000002
10.79326806	0.0057507999999995
10.803245236	0.00588079999999991
10.813617531	0.00709679999999935
10.823249728	0.00821179999999977
10.833349429	0.00865660000000013
10.843227077	0.00865720000000003
10.853226269	0.00862419999999986
10.863391581	0.00614020000000082
10.873232847	0.00494959999999978
10.883243307	0.00432799999999922
10.893219199	0.00389879999999998
10.903235389	0.00375879999999995
10.913356869	0.00503619999999927
10.92322912	0.00503900000000002
10.933244128	0.00503119999999946
10.943222504	0.00497000000000014
10.953241646	0.00500219999999985
10.963367685	0.0049942000000005
10.973238162	0.00497460000000061
10.983242228	0.00498639999999995
10.993225582	0.00507920000000084
11.003246151	0.0050965999999999


==> varying_reference-31.tsv <==
0.0340630990000008	6.722805
0.0428853339999993	8.226577
0.0550604040000007	10.1490072
0.0662139590000006	12.1488578
0.0740209909999994	13.4717408
0.0826449720000006	8.1947974
0.0937861469999994	8.3558078
0.105932462	8.5334174
0.115370218000001	8.1831128
0.123662401000001	8.2768894
0.131652849	8.0689782
0.145285402000001	8.3496896
0.154472297	7.8162538
0.163093755	7.6461782
0.173294091000001	7.7992284
0.181927358999999	7.8556896
0.197369969	8.2658198
0.206354456	8.2452912
0.214818062999999	8.2128608
0.226236439000001	8.657088
0.235223495	8.8996662
0.244398435000001	8.1320744
0.256340161000001	8.727859
0.263567584	8.4790558
0.27205228	7.7709002
0.286561219999999	8.4558104
0.294599028	8.211669
0.303027118999999	7.5033704
0.312630776000001	7.7373734
0.325139457000001	8.3682056
0.333053922	7.4756688
0.344751134999999	7.959463
0.353751904999999	8.0708306
0.364808614999999	8.5112656
0.374424379000001	8.2530234
0.381573467000001	8.1026532
0.393452505999999	7.847682
0.405848756999999	8.3871998
0.416685567	8.4151716
0.428395239	8.793394
0.436991110999999	9.057948
0.445874293999999	9.0183594
0.453201525000001	8.1592432
0.464060606	7.97509
0.476779865999999	8.1947208
0.485062745	8.1511158
0.497443926000001	8.8194792
0.505425659	8.9229488
0.516876342	9.2412804
0.527101459000001	8.704446
0.535934164	8.765523
0.548211465	8.7579228
0.558663084999999	9.2665194
0.569830333000001	9.2246762
0.577524756000001	8.7854924
0.585119011	8.5653048
0.59379588	7.850634
0.602687918999999	7.4575162
0.612691297	6.9099476
0.624203591000001	7.3516878
0.634901112	7.9743064
0.643183349999999	7.850144
0.652506138	7.8167716
0.663533105000001	7.9945832
0.675863511999999	8.3372712
0.687601946999999	8.5643446
0.698990327000001	9.2498494
0.71158531	10.1016452
0.723647889	10.6147904
0.736168386999999	10.7709426
0.746915254999999	10.5800964
0.758045092	10.513013
0.771100949000001	10.577683
0.782677215	10.5046808
0.790438678999999	9.5515186
0.798427853	8.9701458
0.806065416999999	8.2378902
0.818642815	8.144389
0.830065527	8.0876864
0.841037352000001	8.7335898
0.853827267	9.696561
0.865960261	10.6376256
0.878054786	10.5640784
0.890610111000001	10.7971142
0.899745438	10.430162
0.911198746	10.1520046
0.918923982000001	9.2087516
0.931386276	9.2522296
0.944599475	9.4029326
0.953621406	9.3694904
0.962341289999999	8.8637948
0.974806654	9.8723896
0.984101288	9.2827054
0.991863180999999	8.1775216
1.004204874	8.8555432
1.011918257	8.6299822
1.023155053	8.3769616
1.033229887	8.5316202
1.045851621	9.5226366
1.056173077	9.0942388
1.063328949	9.0021854
1.071760024	8.4518184
1.083559548	8.78111
1.095810449	8.6822216
1.108557615	9.2001506
1.11847416	9.7544856
1.126438484	9.6208036
1.141263373	9.8149354
1.152580959	9.6469144
1.163517509	9.2615204
1.175326963	9.6394992
1.184662997	9.9331774
1.196642368	9.7124828
1.209759666	10.0412718
1.22047983	9.990027
1.229366118	9.3726848
1.240211454	9.5843718
1.251759673	9.577659
1.263461892	9.3184728
1.271926026	8.889227
1.27920532	8.5859234
1.293693042	9.2750202
1.302374649	8.6473948
1.314649758	8.7439756
1.32529129	9.1453552
1.333336312	9.3048784
1.346448361	9.1305354
1.355327649	9.1976418
1.363348563	8.376402
1.373147245	8.247739
1.384092825	8.8136264
1.395465547	8.4573006
1.40529786	8.6551418
1.417779387	9.5317482
1.427695891	9.4784072
1.43599456	8.9583602
1.444793424	8.44886
1.455990353	8.7352162
1.466984353	8.4419966
1.475352575	8.1773508
1.487990218	9.0364224
1.497970961	9.3172928
1.509719081	9.435502
1.520873472	9.4644832
1.52863821	9.320997
1.540572325	8.6882086
1.550396637	8.5136438
1.562557037	8.4230596
1.574941692	8.682079
1.585976135	9.3970672
1.597457272	9.8211094
1.606524677	9.8013878
1.617076787	9.6191876
1.628941024	9.4973966
1.638790523	9.2148122
1.649930237	9.1428372
1.660114836	9.3617392
1.669557477	9.1403492
1.68128924	9.1324768
1.691393666	9.2304868
1.701625444	9.037188
1.711599033	8.8985776
1.723585299	9.4103378
1.735050899	9.3570554
1.744180814	9.128771
1.753554473	8.9553296
1.764270581	9.221117
1.776287226	9.2532656
1.786003286	8.8925142
1.794616045	8.7981264
1.803679112	8.7589956
1.811731786	8.2127014
1.825085093	8.4874564
1.838429054	9.23597
1.851051624	10.0608864
1.860489643	10.117249
1.867393259	9.888208
1.875523143	8.7824126
1.885250372	8.0401454
1.893608838	7.1552488
1.903100113	7.1252048
1.913887786	7.8931038
1.925719681	8.649847
1.935842475	8.7226836
1.947680684	9.4525452
1.96008558	10.0834538
1.970952555	10.106655
1.983740884	10.325163
1.996938889	10.9174844
2.01110216	11.359534
2.024682758	11.5676296
2.038101828	12.062099
2.050291023	11.9310172
2.065297462	12.2537036
2.079098905	12.1559948
2.092235566	12.1038266
2.104859814	11.9820528
2.118568481	12.296339
2.13215244	12.0737658
2.145430191	11.9973318
2.15838974	11.9450378
2.170022914	11.7298024
2.181398536	11.2425998
2.194245419	11.0833186
2.205707115	10.732132
2.21103106	9.2285924
2.219806247	8.6682624
2.233863438	9.1415456
2.245098558	8.809499
2.256932509	8.826366
2.26837125	10.0358546
2.279942712	10.5631224
2.289657257	9.7845346
2.298842244	9.4080444
2.309805503	9.287231
2.318506311	8.7414388
2.327736599	8.2731212
2.336944327	8.1806442
2.345880432	8.1444054
2.359472812	8.6902626
2.37095784	9.2392042
2.379748956	9.174113
2.389518758	9.0318734
2.399380188	8.9016808
2.409831072	7.8967154
2.422216456	7.8459582
2.431832868	8.0202702
2.441891167	8.324178
2.451984549	8.6539842
2.462343282	8.9440626
2.472871397	8.794646
2.482528177	8.8217256
2.492767029	8.8704164
2.497376886	7.7785084
2.528469651	11.194634
2.537817507	10.9500504
2.547810415	10.8181612
2.558212287	10.6592344
2.565941967	11.207303
2.577440273	7.5173112
2.585861887	7.1140992
2.597300883	7.009707
2.60799386	6.9778224
2.617270875	7.2409572
2.628030522	7.3639034
2.636069565	7.4056674
2.646726186	7.2892426
2.660262394	7.7424754
2.667514763	7.4687474
2.676193175	7.1031242
2.690297605	7.9436508
2.701044915	8.4807446
2.712369919	8.399846
2.720638279	8.5660326
2.728479581	8.614135
2.735734597	7.7151124
2.746623933	7.1604342
2.756917174	6.573239
2.765748855	6.377737
2.77665783	6.419862
2.78968544	7.1897404
2.796704902	6.9972578
2.807777648	7.1677504
2.817126229	7.4443006
2.825790142	7.2693136
2.839336711	7.207173
2.847303879	7.3563082
2.856953917	7.1858324
2.865874748	6.929052
2.876629944	7.0918386
2.889377982	7.1040364
2.896412384	6.9556514
2.907209351	6.9871144
2.91603433	7.0249218
2.92752919	7.2059922
2.939065855	7.1437716
2.94761778	7.4295822
2.956146609	7.2421842
2.965947809	7.2170604
2.977629084	7.2457788
2.986855358	6.8001026
2.995717085	6.5307972
3.008852971	7.0718024
3.020116491	7.8528004
3.027497434	7.5164266
3.036325871	7.4132266
3.045824953	7.4375132
3.056763992	7.0107114
3.065736107	6.192968
3.076336942	6.2617348
3.088084984	6.6204838
3.096512528	6.7576946
3.106906892	6.7935122
3.116431857	6.9287942
3.126952621	7.0207112
3.141059278	7.5986892
3.152226312	8.2408676
3.162961867	8.7162872
3.172261549	9.0164502
3.182899426	9.5240806
3.193702898	9.2117676
3.201463172	8.5274114
3.214204308	8.8648902
3.226180161	9.3986208
3.23717786	9.469817
3.245354029	8.9292306
3.252504883	8.835239
3.261489973	8.1554974
3.273346025	8.141067
3.284102257	8.1024836
3.291564044	7.9422642
3.299736917	8.1376432
3.310884273	8.579594
3.322372024	8.442296
3.333886042	8.5878626
3.34132622	8.5923654
3.348739954	8.4268252
3.359749694	8.4013392
3.372704137	8.7473258
3.383546852	8.6137222
3.391832501	8.794718
3.399420181	8.8307886
3.410512899	8.8537524
3.422134492	8.598925
3.429280411	7.8600302
3.438853327	8.14052
3.449048324	8.6680028
3.459446632	8.5236
3.467447853	7.7870184
3.479914988	8.599859
3.487598571	8.209545
3.500231005	8.4950896
3.512264504	8.8182486
3.520528273	8.8788074
3.529123909	8.3543958
3.53961391	8.9233256
3.547089463	8.098598
3.556609461	7.2954152
3.565898024	7.0865424
3.579840248	7.562985
3.59101658	7.667995
3.602454735	8.4458628
3.613555982	9.0663058
3.621775529	9.2667948
3.633367358	9.4017968
3.645654346	9.6204456
3.654152205	9.028551
3.662231459	8.404611
3.670185631	8.3503834
3.681067212	8.1813792
3.688766858	7.292182
3.697145198	7.2840134
3.709033373	7.7745108
3.720318175	8.438797
3.729810311	8.1779812
3.740307288	8.7163396
3.747580141	8.469323
3.760582528	8.7882214
3.769042543	8.2175364
3.778894181	8.2894498
3.787151936	7.8504586
3.797656444	8.2234258
3.810695807	8.23585
3.822628597	8.9476518
3.830746779	8.5929942
3.840684638	8.9453638
3.85079715	9.1490932
3.859796382	8.4699344
3.867527673	7.5826716
3.878274996	7.8972168
3.890853522	8.3544528
3.898636631	7.9152878
3.90968836	8.3770282
3.921312636	9.2035368
3.933015728	9.5980162
3.941820236	8.8872528
3.950770061	9.097072
3.962550652	9.2225512
3.970680075	8.5111266
3.981732588	8.3843474
3.991286669	8.548284
3.999370017	8.3774676
4.010156689	8.2071466
4.021171558	8.7650118
4.02864769	8.0195032
4.039095363	8.2224992
4.046978612	8.2110088
4.058282507	7.9954452
4.070208219	8.1327094
4.077532025	8.1305348
4.090467305	8.393484
4.097956643	8.299697
4.107013517	8.033738
4.11656935	7.3033224
4.129190008	7.9335822
4.140502956	7.7706338
4.148027249	7.7649048
4.15661074	7.6907688
4.170348731	8.449918
4.180579733	8.389007
4.191063321	8.2930922
4.199034616	8.3827754
4.209048859	8.7666174
4.220458384	8.7032476
4.232091075	9.0083434
4.240858481	8.6466268
4.251831062	9.2436014
4.263151427	9.4525418
4.274296902	9.3779688
4.282042875	8.5386096
4.290060834	8.3728658
4.301788553	8.539711
4.31243837	8.457365
4.320703199	7.9049158
4.329822303	8.243132
4.341655086	9.0258646
4.352211016	8.7871518
4.363878269	9.0175546
4.371007022	8.7730956
4.38083564	8.8695108
4.390041391	8.346279
4.398260113	7.8785748
4.407518403	7.3230694
4.415593184	7.3066448
4.42647935	6.9562386
4.441321058	7.657722
4.449715397	7.6843796
4.459098591	7.7525352
4.467743563	8.0154624
4.480045451	8.7230458
4.4921701	8.610336
4.499717599	8.4634304
4.506891703	8.0397184
4.519291431	8.503166
4.529255442	8.1989752
4.540078434	7.9294378
4.552070039	8.8017008
4.564074027	9.7110728
4.57194503	9.145175
4.580005955	8.7788324
4.591984476	9.0018364
4.600306042	8.2591436
4.610984573	8.0356348
4.620240021	8.3088762
4.627613817	8.1610766
4.636591492	7.3729886
4.649828279	7.9627526
4.658690261	7.6005304
4.670950399	8.2001872
4.679850336	8.496525
4.691376669	9.1961152
4.703185208	9.2928792
4.71032018	8.9401718
4.721825108	8.7956566
4.733055866	9.2725902
4.743364606	9.005342
4.752833689	8.504543
4.761310041	8.7953824
4.770478527	8.3260372
4.78163468	8.2990674
4.794595556	8.8562474
4.803801927	8.8390122
4.814469458	9.2431816
4.822431314	9.0169746
4.829734913	8.2741086
4.838433418	7.4050332
4.846307007	7.1317636
4.863030814	7.929032
4.872325777	8.1942068
4.883714562	8.9784586
4.891526576	8.8028104
4.902557915	9.4465364
4.913263966	8.6770168
4.923121132	8.7935324
4.933651851	8.6316726
4.946211787	9.5548034
4.955992716	9.2768252
4.964282566	8.7656788
4.973807333	8.6898518
4.984536042	8.7459578
4.998232337	8.9831262
5.007953373	9.013667
5.016987981	9.2006646
5.028400726	9.5817962
5.038144481	9.33823
5.047102651	8.3267522
5.060449364	8.730527
5.071215679	9.0644804
5.081936764	8.9252874
5.092095341	9.0392492
5.100594416	9.0179846
5.112236376	8.9478524
5.125710416	9.498148
5.137295731	9.6759848
5.147200229	9.6294886
5.156942332	9.9052296
5.164387706	9.0935574
5.172627287	8.0379304
5.180986482	7.3994324
5.189695933	7.1695662
5.198430363	6.9175144
5.207895138	7.3040886
5.217761816	7.4876154
5.229334832	7.9435226
5.240287239	8.385373
5.25486661	9.576265
5.266141275	9.9562776
5.279350652	10.7566102
5.292076633	11.1678374
5.307678997	12.0963166
5.319861647	11.6446758
5.331111803	11.6595776
5.342724974	11.3653192
5.35675358	11.6243424
5.37039434	11.2413432
5.382437946	11.2139198
5.394936646	11.4655272
5.409050766	11.9528222
5.420561381	11.4577192
5.433127284	11.2474728
5.445691593	11.3226826
5.457383604	11.1527184
5.468713634	10.6048042
5.479716657	10.4944644
5.491756606	10.3846584
5.503607712	10.2693618
5.512617682	9.7466474
5.520984922	9.1653086
5.534475708	9.499613
5.545525543	9.2139352
5.557696608	9.2486252
5.569463911	9.7895022
5.579571192	10.0848234
5.589155232	9.4597704
5.598276488	9.1646512
5.604218146	7.9597676
5.613199016	7.3988034
5.622285506	7.2499942
5.631188138	7.1418916
5.641251457	7.2081736
5.650762962	7.8129904
5.661176855	7.8841526
5.671310402	7.9639312
5.680810668	7.9710556
5.691943383	8.1077272
5.700116298	7.9471358
5.709768745	7.6339096
5.721941231	7.7583392
5.73013062	7.6010084
5.741384357	7.488916
5.750799831	7.6299274
5.760932201	7.873016
5.771212169	7.7194342
5.780966865	7.9079586
5.791388955	7.9115832
5.801036041	7.9743072
5.810947708	8.0164542
5.821047254	7.9878198
5.829561001	7.6861688
5.840523259	7.5122012
5.850922409	7.4919398
5.861053372	7.505844
5.871098081	7.5197126
5.880872423	7.801672
5.888500305	7.3973268
5.903961698	8.0015074
5.914170395	8.2143848
5.924183689	8.362645
5.932988766	8.3092368
5.939360627	8.2279204
5.950818813	7.6036176
5.960937941	7.3573446
5.967032977	6.3980614
5.977260642	5.704058
5.987615	5.6058762
6.001192061	5.674578
6.007290907	4.9656786
6.017099699	4.97716
6.02718211	4.9806904
6.037408683	4.9379156
6.051081953	4.9086168
6.06027615	5.5066286
6.070790115	6.2452748
6.079994449	6.812348
6.087335938	6.799241
6.099954558	6.5884458
6.107752243	6.0476606
6.116594692	5.2095162
6.127315411	4.6664712
6.137352123	4.6713094
6.147118645	4.1044144
6.157482462	4.0483792
6.167454032	4.2169128
6.177483634	4.256422
6.187523775	4.2881724
6.197082773	4.2824764
6.207322657	4.2574622
6.217119311	4.1903048
6.22746885	4.1776692
6.238492249	4.375411
6.247124933	4.3817536
6.257198115	4.3792894
6.267104237	4.3771434
6.27739036	4.3582144
6.287994268	4.2541196
6.297259422	4.2816268
6.307232828	4.2851286
6.317253856	4.3095236
6.327216996	4.278684
6.337544931	4.1898926
6.347379598	4.2142984
6.357544781	4.2844998
6.367257021	4.2827568
6.377180996	4.2801614
6.387431611	4.2589114
6.397379411	4.257746
6.407647287	4.2768246
6.417155195	4.266405
6.427228089	4.2766632
6.437360206	4.2636798
6.44711974	4.2121142
6.457709854	4.1899616
6.46734099	4.2234318
6.477327365	4.2463164
6.487440899	4.2569858
6.497082156	4.2510242
6.515808444	5.8739618
6.52520006	6.6507242
6.535308413	7.5592934
6.547199448	8.7158814
6.557071885	9.5635064
6.566872927	8.747377
6.578193223	9.0876614
6.588543016	9.1319062
6.599875148	9.1048644
6.608451763	8.9140302
6.617988357	8.8419982
6.631164829	9.1960534
6.640746893	9.0499496
6.652503016	9.14269
6.662341831	9.3881374
6.672941981	9.580276
6.681878085	8.792194
6.694811371	9.3018974
6.705744343	9.1020106
6.71504091	8.9640668
6.723431508	8.5666724
6.730870035	8.2618072
6.740989028	7.5091158
6.75072008	6.9721604
6.764652434	7.5537184
6.774061723	7.7611548
6.783703529	8.2027478
6.794139723	8.5857568
6.803936786	8.8849636
6.815489525	8.7725826
6.828539244	9.5060942
6.836587025	9.174509
6.844147368	8.6374732
6.852483468	8.388775
6.864731837	8.5294698
6.877553273	8.4851264
6.887030814	8.7574784
6.896412507	9.1057308
6.908717952	9.9079938
6.917877164	9.2995022
6.929273523	8.982322
6.937504599	8.763585
6.949785659	9.29915
6.959994682	8.857351
6.97202873	9.4283038
6.981264823	9.0160976
6.989951588	9.1031156
6.998748036	8.4697814
7.007373371	8.1393274
7.017362188	7.7237472
7.025416567	7.4572178
7.032230057	7.0643912
7.040818859	6.9467274
7.05367714	7.4776298
7.064818658	7.7295746
7.073716625	7.9233458
7.08127349	8.0649914
7.093105042	8.5114616
7.10547915	8.7542106
7.116883958	8.7980724
7.127391597	9.0888648
7.136697769	9.4524332
7.145096227	8.9973252
7.153630506	8.2464364
7.162882737	7.805579
7.1716059	7.4818302
7.183786387	7.8653952
7.194951445	8.4246822
7.206803322	9.0055668
7.221128589	10.0065748
7.233853732	10.7943912
7.24408156	10.5846864
7.2550793	10.5532564
7.266036093	10.4022498
7.278429865	10.0324174
7.291114219	10.0358186
7.304239889	10.6355372
7.316517658	10.8567382
7.32890047	11.1437694
7.34074316	11.0016056
7.352277086	10.7575482
7.363885986	10.4585128
7.376316077	10.553927
7.388717282	10.5980642
7.402149514	10.951133
7.414532765	11.089722
7.425170482	10.8647098
7.436756353	10.7059286
7.448139871	10.4910648
7.458679159	9.9092388
7.468025945	9.3542496
7.477304557	9.0817572
7.485639415	8.4114576
7.494964324	7.7640474
7.507081708	7.7086472
7.516140568	7.6647272
7.524815864	7.4183606
7.536212334	7.6277764
7.546045069	7.8381266
7.556558679	7.7302826
7.565873209	7.7064664
7.576132926	7.9559512
7.587065898	8.1175768
7.596593398	8.2001336
7.60678179	8.2418284
7.616478587	8.3706846
7.627024294	8.5600418
7.634720974	8.0657654
7.644457986	7.6531294
7.656096564	7.5163382
7.664576106	7.1239616
7.67209528	6.139469
7.687427726	6.7150492
7.695617279	6.8727838
7.705316467	6.715904
7.711632179	6.1249998
7.725449064	6.7619858
7.736086082	6.4946496
7.741468369	5.7592142
7.751822849	5.0557862
7.761549152	5.0421676
7.772425419	4.4671612
7.781842243	3.619369
7.791753471	3.663303
7.805627661	4.4321998
7.811448164	4.4135228
7.822043101	4.3278124
7.836289046	5.2090964
7.841730951	5.2176954
7.852383603	4.5591816
7.861562623	4.5799056
7.871892134	4.5562824
7.881540792	3.6108454
7.891936451	3.6400066
7.902334599	3.6332788
7.911572122	3.6308376
7.921819831	3.6181982
7.931530166	3.6176048
7.941740261	3.5778156
7.952009629	3.5017282
7.961687553	3.5312602
7.971978612	3.5575558
7.981450977	3.5453132
7.991565093	3.5148778
8.002008885	3.5186986
8.025850939	6.3396068
8.033918957	6.9528264
8.044967977	8.2446816
8.056796718	9.664109
8.064387384	10.1656394
8.073439581	8.1969426
8.082439414	8.367231
8.093794647	8.4376088
8.105592942	8.4267908
8.113230932	8.4419626
8.121146996	8.2200876
8.128902082	7.9888038
8.139278075	7.7841424
8.146540815	6.9082226
8.155241727	7.0457572
8.168445602	7.757824
8.181514549	8.7738308
8.19096523	8.5833416
8.199190923	8.7646646
8.208435173	8.9513512
8.220989021	9.1465842
8.232248435	8.813587
8.240987111	8.6767434
8.249119847	8.6530632
8.256942155	8.3707834
8.264465819	7.3751664
8.275189264	6.7897088
8.283616266	6.3870166
8.297965906	6.9760626
8.309530104	7.7260046
8.319771672	8.266521
8.32956843	8.562496
8.339189533	9.132114
8.346751917	8.4447402
8.356947023	8.1192908
8.365063811	7.6781554
8.377667269	7.8586482
8.385896882	7.5545794
8.39665573	7.9849936
8.408604952	8.3234704
8.416672718	8.3308458
8.429115395	8.6294566
8.438008605	8.7811598
8.44641043	8.5142632
8.454983082	7.7763482
8.464327576	7.6461854
8.478303818	7.4888164
8.48848949	7.6998044
8.497154913	7.7603034
8.506576152	8.0578994
8.516020635	8.3932496
8.525037593	7.7372392
8.535316502	7.4175704
8.545038688	7.2927294
8.555059515	7.0246374
8.565664396	6.9468482
8.579100571	7.7646856
8.588411307	7.953688
8.596008557	7.8204876
8.605921057	7.975592
8.614898748	7.831306
8.624237058	6.8481458
8.640687565	7.7613344
8.650935931	8.3404062
8.66320238	9.0261642
8.675753485	9.9276774
8.689284749	11.1848592
8.700651218	10.708912
8.714426786	11.3976862
8.725519203	11.1372582
8.737374276	11.0128212
8.744760561	9.7893646
8.756659466	9.8482542
8.767705685	9.2977364
8.779554858	9.402641
8.789592028	9.036608
8.800395516	9.6940466
8.812384204	9.7280608
8.823127686	9.6638744
8.830546764	8.8416844
8.839467798	8.605112
8.849494609	8.4370222
8.860406388	8.2253118
8.872181084	8.448732
8.884187331	9.3672622
8.895905303	9.9032726
8.904823608	9.6746616
8.916157579	9.7404776
8.927684836	9.6825186
8.940173859	9.7771278
8.951833147	9.7858346
8.962714155	10.1858358
8.974096291	10.238979
8.986531845	10.4263612
8.997091228	10.0518844
9.008396237	10.009184
9.017587857	9.7091852
9.028550708	9.60529
9.040756436	9.5542622
9.049601604	9.1772242
9.061424049	8.9886354
9.071620044	9.1731796
9.082826493	9.2430978
9.094505821	9.1177972
9.102888583	9.0333228
9.114362265	9.2250458
9.123625674	9.0493818
9.134387631	8.9609364
9.148018328	9.353127
9.159054937	9.9095424
9.168448291	9.509132
9.178839164	9.7009266
9.18822145	9.4343382
9.19600435	8.2518348
9.206389284	8.1140426
9.21675518	8.3242972
9.229177444	8.760034
9.242265045	9.4798786
9.255638842	10.6265878
9.269281284	11.2870562
9.284136688	12.1859084
9.298408753	12.4987448
9.31206216	12.596633
9.323798885	12.2324526
9.336071993	11.903364
9.348308971	11.3528486
9.360966872	11.0586882
9.37335663	10.8349798
9.387387577	11.3175692
9.399404251	11.2957842
9.412623534	11.5025248
9.426250303	11.7402716
9.440223965	12.0577658
9.451839297	11.5857622
9.463912856	11.5821974
9.475882727	11.3567086
9.487557586	10.96376
9.498673416	10.3948878
9.508266934	10.0031824
9.513741648	8.6956636
9.526948823	8.9405212
9.539006144	9.01746
9.550051502	9.0035398
9.562605091	9.5796384
9.573723448	10.691845
9.584866132	10.2743752
9.596246397	10.126055
9.601825379	9.0254626
9.612156033	8.4158872
9.623136641	8.313347
9.632065698	7.8701604
9.641377072	7.339931
9.652097826	8.0994712
9.661933762	8.0492784
9.671583789	7.7284274
9.681790903	7.7450968
9.691972073	7.857639
9.702191936	7.868503
9.71258426	7.9965022
9.721567796	8.0024096
9.730265325	7.6989356
9.743811253	8.0685768
9.755163432	8.4590322
9.763945497	8.2548272
9.773523416	8.408689
9.78248775	8.6882884
9.792109216	8.3496446
9.804492916	8.4252148
9.812704623	8.3166956
9.822077821	8.2657398
9.831737846	8.2800158
9.842901085	8.4348976
9.847414885	6.9854304
9.862403093	7.2654174
9.873018577	7.434445
9.881894073	7.427022
9.891854349	7.2271924
9.903251511	8.4360114
9.913175068	8.5163592
9.918509907	7.5624778
9.930853376	7.396127
9.939534555	6.9237828
9.947503319	5.7676736
9.957377254	4.6801892
9.972837994	5.6104862
9.977268241	4.896217
9.99334766	5.6504854
9.998189176	5.6724306
10.007474236	5.689406
10.022052473	5.5432514
10.027231981	5.5438922
10.037728115	4.4335604
10.047607868	4.4358328
10.057850387	4.5190688
10.067441047	3.5925412
10.081749433	4.4882794
10.0868443	4.312706
10.096612866	4.121085
10.107040333	3.94649
10.116759693	3.8136462
10.126515559	2.7681968
10.136846815	2.7654746
10.146464385	2.7362506
10.156864855	2.6870878
10.166872526	2.7081744
10.176708608	2.7446344
10.186834971	2.745873
10.196507313	2.7530118
10.20672672	2.7110962
10.216684867	2.673665
10.226778783	2.6884908
10.237259009	2.7650792
10.246445662	2.75675
10.256524859	2.757662
10.266452715	2.7116032
10.276911847	2.7355788
10.287436048	2.7742484
10.296589838	2.8029626
10.306530302	2.8016446
10.31647142	2.805006
10.326643858	2.7500034
10.337705167	2.8086274
10.346430218	2.774435
10.356641325	2.7983012
10.366454499	2.7957552
10.376514574	2.774539
10.387270886	2.6790868
10.39681743	2.7570094
10.406570379	2.7468698
10.416579253	2.77361
10.426518171	2.7749182
10.436939248	2.7118124
10.446698216	2.6867072
10.456961879	2.7472344
10.466485966	2.7286314
10.476609453	2.7473768
10.486902532	2.7437866
10.496705758	2.7030384
10.506897226	2.7012856
10.516512959	2.7056162
10.526511216	2.685625
10.53718456	2.7420894
10.546471268	2.7383408
10.556820029	2.7184752
10.566683829	2.7516184
10.576699	2.7863176
10.586834167	2.7180384
10.596632433	2.7503944
10.606670962	2.701562
10.616659148	2.697176
10.626831812	2.7261438
10.63698052	2.7552434
10.646438674	2.7177462
10.656628477	2.7348172
10.666445731	2.691916
10.676588912	2.640252
10.687713418	2.7826302
10.696422643	2.7809788
10.706510436	2.7593046
10.716620713	2.793065
10.726575405	2.7799948
10.737308115	2.697067
10.746651019	2.7410974
10.756611071	2.7515208
10.766412431	2.712809
10.776615735	2.7341874
10.786905995	2.6453948
10.796764468	2.6663126
10.807016709	2.7566446
10.816563268	2.7856332
10.826511585	2.7657086
10.83714901	2.826641
10.846439889	2.7676868
10.856961382	2.7348432
10.866633999	2.7500312
10.876657351	2.7780474
10.886776381	2.7054268
10.896626849	2.7372014
10.906634229	2.6745868
10.916689182	2.6785666
10.926805836	2.7083128
10.937164509	2.7658802
10.946464142	2.734861
10.956691554	2.7629462
10.96645712	2.7222424
10.97687147	2.7047672
10.987704671	2.8218434
10.996428844	2.8154242
11.006549596	2.784366


==> varying_reference-4.tsv <==
0.0155168319999994	0.499861945960481
0.0295968769999995	0.499848849609574
0.0412229709999998	0.499834436002265
0.0542385430000003	0.499818316073211
0.0668351240000007	0.49979145966323
0.0779017090000007	0.499773685463756
0.0912828920000006	0.499755900704498
0.102287309999999	0.499754235052023
0.111666929	0.499751599781614
0.120538499	0.499750723876845
0.129947132	0.499748420563135
0.139343650000001	0.49974708596676
0.149981335	0.499745141569123
0.159080636000001	0.499744527783944
0.170185668	0.499741747086066
0.179262294000001	0.4997399084042
0.189360090999999	0.499739698489662
0.199966727	0.499736247744844
0.2091148	0.499735677959437
0.220405968	0.499733398491134
0.229258229999999	0.499731688604346
0.239328105	0.499731583101823
0.249830510000001	0.499728613733559
0.258552536	0.499726205054877
0.269800187	0.499724879815574
0.278832919999999	0.499722254907125
0.288819538	0.499720827470835
0.299471815	0.499717550736211
0.308683802000001	0.49971630447674
0.320439584000001	0.49971299505591
0.329523769	0.499710944060634
0.342605983	0.499708006434396
0.352789003	0.49970598600378
0.362879409	0.499700726050108
0.37383887	0.499699196549644
0.385495650999999	0.499694366294111
0.398499224	0.499499008952952
0.40817363	0.499427297722509
0.420260229	0.499418760059786
0.430882016	0.499407864961288
0.440386621	0.499402057888338
0.450332759	0.499392702300071
0.459016951000001	0.499387439712024
0.468467758999999	0.499382784365991
0.477564467000001	0.499378580786319
0.487619775000001	0.499373302121025
0.496743726	0.499365286440586
0.505812734999999	0.499359582382498
0.515159718	0.499353234833183
0.523945284	0.499347924423317
0.534163243	0.499387113010894
0.542250468000001	0.499380311265131
0.551184071	0.499376945670297
0.560192432999999	0.49936709290945
0.570822541	0.4993602075126
0.580971515	0.499350662793189
0.590200693	0.49934192395752
0.605424062999999	0.499381025673349
0.615708322	0.499374360849988
0.624252669000001	0.499362613158857
0.636367374000001	0.499346644614102
0.648588311999999	0.499324056717311
0.662909323999999	0.499182574905094
0.673068255	0.47685076701365
0.682772489	0.469414788501791
0.692698803000001	0.452176007084985
0.70290357	0.444670504336267
0.711531123	0.427018886622191
0.722123994	0.419079137868456
0.736076428000001	0.412667664325522
0.744445017	0.400683387024626
0.752753347000001	0.397543275892465
0.761239354000001	0.39419833926485
0.77102841	0.391314455596987
0.780981425	0.388229194229215
0.794406114999999	0.368224577637648
0.802219971	0.355872453287253
0.810293741000001	0.34771007166173
0.820570182000001	0.344468337546877
0.832152452000001	0.341328010914721
0.840960544	0.347933907224645
0.851867698	0.359653470369249
0.863110353	0.349968042237585
0.870231127	0.347024703792648
0.881281864	0.348751234193449
0.890696922	0.345591859803829
0.901632287	0.342537186877907
0.910740254	0.3442768698604
0.923513415	0.315731243850363
0.931248291999999	0.312599387511623
0.94011764	0.314146241077609
0.951245115000001	0.320635819868578
0.960856492	0.312356503807845
0.970964233	0.30907687258876
0.984077818999999	0.30090962086725
0.992588016000001	0.283259139630248
1.00036178	0.289513566689978
1.009959726	0.30573002432846
1.020704687	0.292564398193605
1.030570929	0.283873845522475
1.04336431	0.276708307051399
1.051004722	0.282914702277244
1.060118907	0.289243258515329
1.070340945	0.290922351930508
1.080830892	0.292495343041832
1.090372527	0.284034558736243
1.103630083	0.290675135752249
1.11252878	0.27317845446867
1.119725659	0.279365520061708
1.130638166	0.271047655691152
1.141761938	0.257672869525498
1.150738344	0.269132445353341
1.161869477	0.276017567238029
1.169577083	0.282520514035518
1.18017248	0.274455421236651
1.189607253	0.280968862200472
1.200695006	0.282653923434571
1.210221603	0.279489974377533
1.222142683	0.275673744348435
1.231904319	0.258158688985379
1.239375937	0.274374884034041
1.250295934	0.28101137125323
1.25941793	0.297765392644592
1.270593742	0.284836525102991
1.282436841	0.284676748890897
1.289605361	0.291357221246711
1.300295898	0.283708953170065
1.309721994	0.290751114494196
1.319916201	0.302774355967207
1.330619306	0.294962345101625
1.342664588	0.255887277703298
1.350021688	0.281368873467242
1.359701289	0.283430338973279
1.369953223	0.295552895812563
1.380348355	0.287943355194278
1.392172237	0.262659161062277
1.400053486	0.269221466469697
1.408835308	0.285649712360678
1.420127482	0.287980166753249
1.430767806	0.270814916124134
1.440190835	0.258195172400349
1.451977281	0.261884032861866
1.45893363	0.268598778738577
1.469385556	0.271042696655698
1.480092022	0.278174473743926
1.489490876	0.280680377909599
1.500161718	0.283278235231348
1.511382916	0.265418547148796
1.518735263	0.272388359095554
1.529382206	0.27494933884209
1.54049095	0.258687372345085
1.551018562	0.251304817562994
1.559226577	0.263690546573649
1.571069451	0.268711845261169
1.578654432	0.266895874128364
1.588700472	0.260352837017738
1.59971204	0.272612222247231
1.609137702	0.271069484541242
1.619164989	0.284216463483263
1.630896918	0.262435467377594
1.63842356	0.269872868088934
1.649057019	0.2641933337427
1.658560047	0.281619814780976
1.668968058	0.295095635891167
1.679312862	0.299752986897358
1.691817564	0.273059580637131
1.698425301	0.285492223684924
1.708444616	0.280627767537991
1.714458555	0.0939654694847629
1.724237805	0.0704617400215035
1.73433638	0.0428224920835341
1.74429845	0.0259583193967092
1.754326646	0.00730551682625702
1.764253729	-0.0044285996140303
1.774300563	-0.0266759476799763
1.784332319	-0.044325433566506
1.794320714	-0.0616870111872156
1.804371183	-0.0808545588389826
1.814293639	-0.102107369133099
1.824334903	-0.112026791049427
1.834333295	-0.121405294405728
1.844309455	-0.139028606813547
1.854415482	-0.163212955561669
1.864282772	-0.171710285134701
1.874335418	-0.185930990890906
1.884327787	-0.182405697146759
1.894315402	-0.191470173177716
1.90436425	-0.200133322535105
1.914289664	-0.2143540827105
1.92432531	-0.224099123607131
1.934324048	-0.22238863322532
1.944315771	-0.234716178440621
1.954331874	-0.238467383874065
1.964327663	-0.241625323790059
1.974338616	-0.246345002354994
1.984333905	-0.245393597274992
1.994312224	-0.258052782059007
2.004353667	-0.265983182850865
2.014294083	-0.257162121914201
2.024318498	-0.266148240766588
2.034325989	-0.263635205876019
2.044313246	-0.259359768999722
2.05434588	-0.257623268396765
2.064318007	-0.255372022712493
2.074341763	-0.259009972995754
2.084323189	-0.250023255532295
2.094315295	-0.250337119600074
2.104364353	-0.243836991452532
2.114308931	-0.237432832726933
2.124318934	-0.240748031191945
2.134334308	-0.234954641388789
2.144316234	-0.22858543505399
2.15448189	-0.228934251512573
2.16433392	-0.223926120489933
2.174496963	-0.220994473197551
2.184479181	-0.214930678533571
2.194476158	-0.212862810457839
2.204453553	-0.205987637953818
2.214282067	-0.194331334500218
2.224297178	-0.193406429414054
2.234329542	-0.183015231850671
2.244309677	-0.176611236382636
2.2544058	-0.16777305297529
2.26426556	-0.16714483506704
2.274335227	-0.155261749217132
2.28432887	-0.145271932746505
2.294314473	-0.137070691740316
2.304337962	-0.135159973375227
2.324331962	-0.0953316837246518
2.334329495	-0.123189697015471
2.344313014	-0.118146831278782
2.354414464	-0.112885853219501
2.364279572	-0.109779879326611
2.374334473	-0.106569211518877
2.38432833	-0.103166604867264
2.394316945	-0.0975915450634517
2.404383819	-0.0985076712375239
2.414283596	-0.0950178196568725
2.424345911	-0.0935084823845411
2.434328468	-0.0899052123961432
2.444316257	-0.0884569465741354
2.454360625	-0.0868429153869599
2.464303299	-0.0831524004695261
2.474335679	-0.0794706100449947
2.484330013	-0.0799854095454986
2.494308471	-0.0828297030704661
2.510411412	-0.191722537756281
2.518251505	-0.229293973427916
2.528861284	-0.267358550724552
2.539771983	-0.304629885446214
2.551193753	-0.341341986176481
2.560043053	-0.377284701489909
2.570571572	-0.410394948656808
2.581965038	-0.444574818840989
2.590484363	-0.476040371561744
2.604080984	-0.499930710542616
2.614051977	-0.499922075403569
2.622306981	-0.499911177731542
2.634014396	-0.499903338837553
2.641976225	-0.499880969889185
2.653580768	-0.499868955027754
2.66403473	-0.499855632042607
2.67438274	-0.499841859060204
2.683457308	-0.4998269313338
2.693827623	-0.499810913320429
2.705477735	-0.499794079499532
2.721521364	-0.499775824797709
2.732108923	-0.499756488388421
2.748780833	-0.499736403624288
2.759647286	-0.499714380196483
2.77097468	-0.499692793471818
2.781772951	-0.499669316484114
2.793209338	-0.499645729172832
2.805274661	-0.499604051834382
2.818878409	-0.499583686716861
2.83386472	-0.499558535077043
2.844561919	-0.49955249436659
2.854545601	-0.499546911298458
2.864521155	-0.499544964703345
2.873768987	-0.499542407469752
2.884281454	-0.499539292956989
2.893427482	-0.49953666793834
2.903373928	-0.499534349473171
2.91303454	-0.499532085629872
2.922176681	-0.499528341614086
2.93175056	-0.499525556880556
2.941147913	-0.499523107779025
2.951012445	-0.499520031233407
2.960402358	-0.499516316951862
2.97165706	-0.499511633501761
2.981847996	-0.499508910913503
2.991695838	-0.499504635707309
3.002299668	-0.499501116092153
3.012154362	-0.499496915734682
3.022153276	-0.499493133285389
3.032722007	-0.499489572564046
3.042838487	-0.499485200740407
3.05387271	-0.499479417579556
3.063811956	-0.499476667164991
3.073978684	-0.499472385543157
3.084395412	-0.499463267075713
3.094690695	-0.499458598246305
3.105649763	-0.499431624252253
3.116920623	-0.499160151265748
3.126486885	-0.478676969762747
3.139448758	-0.457276335371093
3.15070604	-0.459020993619095
3.161960154	-0.447158003776105
3.175056759	-0.443676853706856
3.187432132	-0.426901581155509
3.197791328	-0.423777434951701
3.207817893	-0.411064950133129
3.218150135	-0.398131197181945
3.227694954	-0.380451651445211
3.238083232	-0.376668682598845
3.248323218	-0.392133924285105
3.258269438	-0.388560920506258
3.269029105	-0.365578962401568
3.278517478	-0.347297585646679
3.288598984	-0.34826704141687
3.298778647	-0.363936312551163
3.308759948	-0.369988929765718
3.319448295	-0.361171989929677
3.329537059	-0.352365524086174
3.339435908	-0.348469880759824
3.353111813	-0.338194295804584
3.365009332	-0.334594675550882
3.374256864	-0.335814324859134
3.3844197	-0.34164964675541
3.394121747	-0.337656018559221
3.404659119	-0.333629204236631
3.417904095	-0.323686288316502
3.429851405	-0.320032580100953
3.441812177	-0.316251660337606
3.451612212	-0.307363265879928
3.461069594	-0.308232164151367
3.474084882	-0.313384699568243
3.487184089	-0.314623881054112
3.499613315	-0.306000404801031
3.511729424	-0.302155347710444
3.521081894	-0.318206995774016
3.534132014	-0.313263833098592
3.545523168	-0.309557748683941
3.554431746	-0.305720783857286
3.563508207	-0.296627469405498
3.572520299	-0.302402849166574
3.582246849	-0.3082335013207
3.594453561	-0.303344568140705
3.603916734	-0.304508749989591
3.613191513	-0.310358162752614
3.622082775	-0.311236353665659
3.631769552	-0.307149983676331
3.641053754	-0.298094494149279
3.654642723	-0.298210325754916
3.665539091	-0.29456897795936
3.674304641	-0.300492453525424
3.683831358	-0.30630334677703
3.692758306	-0.297323251218401
3.702367656	-0.293167455044697
3.714136672	-0.293276357582151
3.722464961	-0.289487689494168
3.731592224	-0.309872361406979
3.740743691	-0.325699265835796
3.751789745	-0.316894275334478
3.760953013	-0.298063591778796
3.775634044	-0.29782032691304
3.787374593	-0.30404964123756
3.799441911	-0.300443922159035
3.808098617	-0.306602477998352
3.817417545	-0.312557659198319
3.826022618	-0.303534859486383
3.838229779	-0.307655438494306
3.847216667	-0.309037779278446
3.856114954	-0.310039382046448
3.865424447	-0.286329927691435
3.874266667	-0.29228924411357
3.883628768	-0.293217824082783
3.896696874	-0.30229498764092
3.906360089	-0.308649219643923
3.915458318	-0.295083106424876
3.924150414	-0.291113456619572
3.932927793	-0.282116331489979
3.94112168	-0.303043591500371
3.954545475	-0.306654301729576
3.962355243	-0.312988570277815
3.970877899	-0.309102730448476
3.980036196	-0.300468207508965
3.989805926	-0.291706799057748
4.000660742	-0.292911142250752
4.014221627	-0.287148125087949
4.021552629	-0.303071877774981
4.030354149	-0.299071321915154
4.040163931	-0.315088055160446
4.050889926	-0.30154399603669
4.060215077	-0.292776056514176
4.070995559	-0.299089455581209
4.082359166	-0.292823756777704
4.090067036	-0.284370356038174
4.100719677	-0.305149146737152
4.109995016	-0.30149427737874
4.121052809	-0.292793779963999
4.130331063	-0.278903529741939
4.141907134	-0.282971610631408
4.149445178	-0.3084482989946
4.159589682	-0.329379821029912
4.170416482	-0.306371127292396
4.179286984	-0.302764995810241
4.189483392	-0.304135628727357
4.201902317	-0.297010099257005
4.208645568	-0.303308332482342
4.219839913	-0.304707723781846
4.229368025	-0.30119538428068
4.239350747	-0.292753893081986
4.249755559	-0.314230046476121
4.261517352	-0.306250761952374
4.268732458	-0.303030899014686
4.278468485	-0.29961856112531
4.289353839	-0.291214482375594
4.29972296	-0.302576937906425
4.30903598	-0.319310200351596
4.323580175	-0.301083807263041
4.330482903	-0.288374555452714
4.338426668	-0.294547608753845
4.349065393	-0.296039677216783
4.358873634	-0.317455506992866
4.369530144	-0.309299685976997
4.38147362	-0.300652335252009
4.388165607	-0.292630534222145
4.398880594	-0.289307883298708
4.408272505	-0.290978092908757
4.419267906	-0.297519449968812
4.429362339	-0.294145789275452
4.441123385	-0.290718246966327
4.44931505	-0.306718393717381
4.459016922	-0.30849517511361
4.469343808	-0.300665393838443
4.478858052	-0.297463821557695
4.489388598	-0.294196768168167
4.50294534	-0.294778004313685
4.509449808	-0.296859116801098
4.519440277	-0.30333194674316
4.528754469	-0.30032282590062
4.539043172	-0.28747978723923
4.549698423	-0.289256992435281
4.562269188	-0.275360819829151
4.568761212	-0.291503449020338
4.578762285	-0.312667355623685
4.588847987	-0.319674153075185
4.599183448	-0.312040431371479
4.608940482	-0.299383920407557
4.621927905	-0.293475234113417
4.628758909	-0.295476242421515
4.638778327	-0.302533307061623
4.649360263	-0.314457907393974
4.658778374	-0.306951092601107
4.669169004	-0.29943381662501
4.682780661	-0.301907762487442
4.688161814	-0.29969623547113
4.698831031	-0.287412214362302
4.708160729	-0.289774654786738
4.718828135	-0.296953375183961
4.728682998	-0.314368858081279
4.74112853	-0.296047806845877
4.749497073	-0.293976325174633
4.758026962	-0.296394299186471
4.76863849	-0.284587914454905
4.777983494	-0.301763037163987
4.788258796	-0.319454757677493
4.800402934	-0.303917679161332
4.807429672	-0.297395577580204
4.818319179	-0.290895739664103
4.827830086	-0.288738200388899
4.838171196	-0.301512726995009
4.848354648	-0.304498265543568
4.85998692	-0.293292658619249
4.867758104	-0.300771773822799
4.877606844	-0.304125381095121
4.887812709	-0.302566054944569
4.898193619	-0.29606591175707
4.907567323	-0.299303661208395
4.920469358	-0.287013203896509
4.926955743	-0.290103656514537
4.937564844	-0.302622676611746
4.948111261	-0.311298838232426
4.958573868	-0.286001084511613
4.968038505	-0.289477040161586
4.978402064	-0.284828612272207
4.987180753	-0.288300453908732
4.997503275	-0.310246962658608
5.007068848	-0.309852771928201
5.017935186	-0.314729643375498
5.027315049	-0.309579289419826
5.038914779	-0.277197397950799
5.047191433	-0.290065275985782
5.053216653	-0.125365092939294
5.063381464	-0.10417340851469
5.073296867	-0.083234734384293
5.083343588	-0.0601760084783081
5.093290404	-0.0440620877620095
5.103397361	-0.0305132223785733
5.113569079	-0.00858868055006212
5.123249494	0.0132137727969841
5.133322626	0.0304357585312367
5.143344667	0.0472563631727319
5.153293233	0.0593307892554495
5.163374304	0.0710126131575031
5.173294935	0.0866641901690972
5.183354519	0.108379398587108
5.193294508	0.119014283340723
5.203319226	0.133618921203878
5.213388116	0.132056638363053
5.223292475	0.145448571712601
5.233344373	0.154050649619665
5.243297341	0.160070223208058
5.253331108	0.178252012000087
5.263416417	0.185527966985795
5.273288196	0.185815439898111
5.283341346	0.198064464677278
5.293281123	0.203900878333883
5.30330843	0.204834018140257
5.313391889	0.206578535786671
5.323291146	0.210687499848351
5.333330494	0.207685838935989
5.343290302	0.215110219139435
5.35336382	0.221164799537819
5.363365865	0.221085952586558
5.373301793	0.222786956606829
5.383309028	0.222812803570411
5.393287443	0.221198445868106
5.403344435	0.216766022538732
5.413370881	0.217149628130551
5.423308236	0.213833994312033
5.433329868	0.218841744400356
5.443287473	0.210265132522556
5.453341528	0.219495646014623
5.46337125	0.216642464739188
5.473308547	0.204549827802028
5.48334522	0.212279728514666
5.493286021	0.208056801853356
5.50334377	0.20331913011073
5.513397823	0.196443903187522
5.523298347	0.184150657332765
5.533326883	0.188896781472353
5.543308467	0.175739810820135
5.553266138	0.164624425926561
5.563373407	0.159310992071482
5.573311199	0.151371431433214
5.583334778	0.149713668943143
5.593293568	0.140866761042895
5.603310161	0.138188232883097
5.613430965	0.128556120621521
5.623391802	0.122963557412712
5.633363023	0.112493893832385
5.643268821	0.104004744560376
5.65327524	-0.0011105580638997
5.66336422	0.0923398254522478
5.673300459	0.0850896085917459
5.683225874	0.0820185326704692
5.69328519	0.0743059176860736
5.703398424	0.0709033110344599
5.713455063	0.065188659344189
5.723297836	0.0614021750048153
5.733353411	0.0620303929130657
5.743358127	0.0538553798047765
5.753344961	0.051997062816298
5.763351091	0.0502347152497595
5.773292725	0.0462650165594081
5.783324586	0.0466053262018384
5.793284403	0.0402188885579857
5.803328619	0.0405591982004179
5.813406166	0.0387008812119376
5.823295114	0.036702972337002
5.833341845	0.0327245491537465
5.843292501	0.0396956366605199
5.853309058	0.0336058317753913
5.863407161	0.0339810393894364
5.873301972	0.0323670082022609
5.883323955	0.0330126750963196
5.893253195	0.0292087417711375
5.903305773	0.032149004718045
5.91340468	0.0329778859630814
5.923295943	0.0338503896726348
5.933340224	0.0324893687796646
5.943283746	0.0334927398827727
5.953314692	0.0323760047911055
5.963406034	0.0356216249896413
5.973290107	0.0390330105533465
5.983328839	0.0359793836178799
5.993285972	0.0372968364655204
6.003319689	0.0388149526499433
6.013413047	0.0403941402846932
6.023293605	0.0420605728484809
6.033336128	0.0415720012458749
6.043289757	0.043404199174832
6.053353218	0.0453323665257273
6.063407252	0.045122978696039
6.073533319	0.0515269197448873
6.103408061	0.0519369709113597
6.123301992	0.0543188118932445
6.133434004	0.0544584037797033
6.143282276	0.0568576937473964
6.153346544	0.0570060101267593
6.163434706	0.0571804999848329
6.173492474	0.0551214652403811
6.18330745	0.0552697816197441
6.193496866	0.0531932978894858
6.203319646	0.0554093735062029
6.21340448	0.0555053429281429
6.223295405	0.0556013123500829
6.233332696	0.0534724816624035
6.509347514	0.499846423064783
6.521531831	0.499875983318935
6.532359835	0.49984306223957
6.542153242	0.499778345141065
6.550489182	0.499805609032935
6.557956632	0.499803977803532
6.5685186	0.499799540322705
6.578103778	0.499797445720626
6.588295771	0.499792954450577
6.600533264	0.499790592400535
6.609006069	0.499785598360409
6.619446996	0.499782852101896
6.629595948	0.499781367438439
6.639729975	0.499776995195093
6.650114052	0.499773793812894
6.659380257	0.499772746345053
6.669919481	0.499768532043458
6.680461712	0.499763101440898
6.688620439	0.499689561025487
6.69896803	0.499725537799687
6.707840446	0.499718259272566
6.718216265	0.499710352422696
6.728340911	0.499707853520182
6.7382291	0.499703589251265
6.748601374	0.499695759699607
6.758246919	0.499691548124488
6.769078986	0.499681785770003
6.779004665	0.499674550055213
6.788518379	0.499668775407054
6.799160655	0.499661710728972
6.808714525	0.499711928431664
6.818447984	0.499703951835956
6.828099834	0.499695742805802
6.838958572	0.499688913406299
6.849955221	0.499677397868242
6.858205245	0.499666423247929
6.869911103	0.499653426279361
6.881103775	0.499648283797294
6.88903035	0.49947890271471
6.898739207	0.499466616593264
6.908597165	0.499453053943396
6.919037179	0.49943151919927
6.928488541	0.499415915811921
6.938311541	0.499399152554327
6.943221084	0.351578794075246
6.953354451	0.335560679523322
6.963428254	0.320982106300502
6.97328893	0.29979892869205
6.983313992	0.281285554750493
6.993272741	0.262161411886492
7.003296854	0.24729493039785
7.013387211	0.213242853660566
7.023275378	0.204693068291736
7.033319238	0.1895997499876
7.043278835	0.172386325488688
7.053294295	0.151543457522665
7.063396626	0.141266168139724
7.07328574	0.14004512006753
7.083322785	0.124515577118212
7.093281213	0.106141740643924
7.103297419	0.0900101532650659
7.113400372	0.0813295005026813
7.12327806	0.074306501391991
7.133303143	0.0588641489525195
7.143286957	0.052320996951531
7.153290426	0.0447221813091989
7.163360097	0.0256241575047209
7.173252094	0.0219426935953191
7.183411919	0.00403125524492687
7.193242606	-0.00586221086944327
7.203422615	-0.00689137451694499
7.213291153	-0.022813628485304
7.223336723	-0.0266783067456835
7.233321454	-0.031101406971084
7.24328138	-0.037278184689308
7.253312847	-0.0421811320244085
7.263352143	-0.0477210217606654
7.273288392	-0.0485844744621868
7.283327465	-0.0610692238073174
7.293275271	-0.056994504686994
7.303291526	-0.0678564983520449
7.313324923	-0.0653435178806632
7.323298437	-0.0743471401380464
7.333304483	-0.0734220717943188
7.343289323	-0.0829753915238225
7.353294273	-0.0801483293079084
7.36334448	-0.0781152503654159
7.373299635	-0.0889511249709436
7.383328705	-0.0819973231924127
7.393284796	-0.0840910382317261
7.403291614	-0.0897531797070101
7.413353309	-0.0840906572974092
7.423279286	-0.0984426113814862
7.43332014	-0.0946297358866488
7.443266384	-0.0970288625967779
7.453292109	-0.0975347199276246
7.463404075	-0.0973426178261807
7.473275862	-0.101259860720733
7.483314242	-0.0939135111807268
7.493284736	-0.0910952822960933
7.503292717	-0.100657435356876
7.513400883	-0.0924386365265022
7.523281446	-0.0907982686030504
7.533304557	-0.0818029899042525
7.543287474	-0.08339079319353
7.5532965	-0.0780948083242592
7.563393413	-0.0771262807735766
7.573281753	-0.0645888035367062
7.58330546	-0.0604445061499046
7.593281519	-0.0539968882173518
7.603295489	-0.053621680603305
7.613387578	-0.0420090540334108
7.623280057	-0.0431955850683075
7.63332239	-0.0355178136363392
7.643282321	-0.0340258709306251
7.653268716	-0.019185127567189
7.663357513	-0.0194643113401067
7.673277563	0.0834610891461622
7.683263352	-0.0190542601736343
7.693241491	-0.0098584269764288
7.703383685	0.0037608329613068
7.713512842	-0.00217198547074382
7.723256017	0.00292322722336635
7.73330067	0.00600302763754534
7.743239033	0.00905665457301374
7.753261655	0.00780027317569854
7.763351556	0.00887338580284869
7.773242773	0.00771297382747349
7.783292467	0.00877736196171952
7.793233534	0.0141953808932662
7.803341319	0.0153470139565481
7.813411647	0.0164026775978918
7.823236055	0.0174321677605231
7.833274067	0.0163590007141856
7.843306227	0.0195347705503028
7.853288356	0.0183045626317
7.863356717	0.0171179771776142
7.873241652	0.0179904264679802
7.883285447	0.012319342823039
7.893244506	0.015303173815278
7.903263884	0.0183044537933235
7.913349191	0.0190285867043265
7.923241501	0.0153816398322224
7.933261517	0.0182695014025214
7.943235355	0.016716487246482
7.953415085	0.0173010282710262
7.963368228	0.0135406629911756
7.973248751	0.0184352123485017
7.983291907	0.0167426063060052
7.993234667	0.0150063777989882
8.009868163	0.499934029529715
8.020494542	0.499913617000459
8.031007523	0.499875246477629
8.041941766	0.499849002163296
8.050729599	0.499820052240363
8.059964692	0.499876880078999
8.073710959	0.499857211992772
8.08393489	0.499834582483931
8.094573695	0.499792295834304
8.106722222	0.499768214881831
8.11473314	0.499765383831507
8.1219607	0.499763801601871
8.129636742	0.499762980426889
8.139627782	0.499760441081866
8.149883945	0.49975738437732
8.159109445	0.49975700000164
8.17011089	0.499753515088564
8.179643424	0.49975216039398
8.189077986	0.499749650087024
8.199925222	0.499748657544703
8.208855917	0.499743100625896
8.219336511	0.499741108515732
8.229635775	0.499739057078603
8.239167335	0.499734413768749
8.249706096	0.499731589435834
8.258968385	0.499729679717589
8.269507014	0.499725499726321
8.278994343	0.499724147123587
8.289292985	0.499719290213411
8.299603726	0.499717013128166
8.308834505	0.499713746794731
8.319814908	0.499710168697844
8.329518286	0.499705642442553
8.339679466	0.49970295633692
8.350058438	0.499697232086932
8.360204246	0.499691580446175
8.371496147	0.499687814085794
8.380870553	0.499682664135243
8.394087305	0.49967569005946
8.404147994	0.499667717792653
8.412402688	0.499663911699539
8.421459726	0.499642373441034
8.429266475	0.499641534223681
8.439619264	0.499404911060367
8.450557626	0.499360691726624
8.45926761	0.499414746553956
8.46921002	0.499406359715771
8.478619752	0.499394815734975
8.488949503	0.499384767642345
8.499053313	0.499373476798333
8.508683489	0.499365908946741
8.518991888	0.499349542209185
8.531628375	0.499414734605359
8.538386079	0.499403026517287
8.548887323	0.499393362120543
8.558595068	0.499378872822598
8.569314288	0.499365393712507
8.578720904	0.499355217498424
8.588909015	0.499342707959528
8.599192846	0.499331743644193
8.610909829	0.499397323047164
8.620152632	0.499383426616932
8.629565174	0.499366561837848
8.639328598	0.499341626290821
8.649741353	0.499319247849003
8.66078549	0.49928406204457
8.67036284	0.455466928981041
8.678678017	0.445550185495227
8.689257487	0.449824863411905
8.699536729	0.449124399005203
8.708609287	0.443582826854499
8.719482453	0.438292242526661
8.729462712	0.400551420270183
8.738109943	0.39507742045542
8.748323415	0.39877947418829
8.758027729	0.393495638575189
8.768996312	0.392528633599486
8.77813037	0.381764053071812
8.788556118	0.371008140230257
8.801052606	0.35072014202934
8.80797382	0.34492032421368
8.818924334	0.362763551349527
8.827875921	0.361749476024736
8.838278724	0.36073184998644
8.848515073	0.364662451962241
8.8608355	0.338691444728319
8.868268675	0.33774353750905
8.877590037	0.34142077371941
8.8888852	0.317051401627429
8.89803025	0.315699271324526
8.907725683	0.324278575160561
8.920112231	0.304442522201624
8.927178078	0.308160531303233
8.937695336	0.302497537269163
8.948376695	0.291837048720641
8.957915711	0.300487542536603
8.968564275	0.309238146680105
8.97975897	0.288637082724645
8.98749973	0.287700207034232
8.997702078	0.287088611052303
9.007619617	0.281442521109867
9.018759709	0.285218362923738
9.027794363	0.294588940404404
9.039085334	0.260094391723575
9.047164669	0.272207365677653
9.056931017	0.285047068105099
9.063380933	0.0878989617027202
9.073341164	0.0641334974523513
9.083393731	0.0471209539669744
9.093510633	0.025911874975753
9.103232233	-0.00166630151189118
9.113347	-0.020441246982994
9.123277927	-0.0345048030285575
9.133298461	-0.0457154498946259
9.143481136	-0.0675964236778057
9.153542474	-0.0914491328572122
9.163399793	-0.104020855035438
9.173274063	-0.116173801554289
9.183288236	-0.130158946002096
9.193280397	-0.143489699062942
9.203290646	-0.160903678060262
9.21330535	-0.173693566980269
9.223291036	-0.183612988896595
9.233291565	-0.191115726278611
9.243266857	-0.191490389700773
9.253318305	-0.19555562245956
9.263309584	-0.215909864403789
9.273291055	-0.214408761851667
9.283304509	-0.214565367370426
9.293270072	-0.22438892870319
9.30329621	-0.223385176665763
9.313311895	-0.234770531066658
9.323288345	-0.228200443718324
9.33329251	-0.230974505946557
9.343265559	-0.238355263685486
9.353292889	-0.232116761486678
9.363313234	-0.237490831438578
9.37328212	-0.238947549657547
9.383295327	-0.240020390188755
9.39327384	-0.241485832900629
9.403391976	-0.241529183269206
9.413357205	-0.238824263953944
9.423293415	-0.237785777202468
9.433298721	-0.234801674114289
9.44327313	-0.234932323831091
9.453292168	-0.223589993283644
9.463328274	-0.227646773645468
9.473523746	-0.224130530909354
9.483277806	-0.211270138596673
9.493262471	-0.221975200227835
9.503299218	-0.206750415919073
9.513300478	-0.205764384963397
9.523296369	-0.197850943384651
9.533291373	-0.207474167895759
9.543272134	-0.201061393515632
9.553295728	-0.196454643585749
9.563303098	-0.18717145662113
9.573292141	-0.182198277989293
9.583297286	-0.187572620037134
9.593276033	-0.18174444110074
9.603295335	-0.171466661945104
9.613366149	-0.165001595026743
9.623284536	-0.160447246473471
9.633326185	-0.162227043025815
9.643279976	-0.157035806490576
9.653337812	-0.153711665855907
9.663347554	-0.145745986158117
9.673281613	-0.139595055403475
9.683296291	-0.133138767397206
9.693273115	-0.135511883886188
9.703310097	-0.130817997865645
9.713326549	-0.121822828005223
9.723288598	-0.119100731800094
9.733315898	-0.109643163815779
9.743276813	-0.111100208549878
9.753325845	-0.110297555202742
9.763323483	-0.107217754788563
9.773293197	-0.10403326045954
9.78329034	-0.103082290733042
9.793285782	-0.102096423034929
9.803302519	-0.0988334082697726
9.813327506	-0.100011269230954
9.82329158	-0.0968354993948353
9.83328996	-0.0958496316967228
9.843268474	-0.0969751457004833
9.853294485	-0.100386531264189
9.863348028	-0.0950993797261965
9.873293491	-0.096320863151897
9.883294386	-0.0954833118331457
9.893274566	-0.0968705606240157
9.903319432	-0.0960242848123602
9.913346743	-0.0975075030251702
9.923295108	-0.0968618905503007
9.933293732	-0.09624245155414
9.943271222	-0.0978303636817941
9.953326236	-0.0995055207384841
9.963292284	-0.101259198231308
9.973294806	-0.100822973586125
9.98328992	-0.100473993869977
9.99327986	-0.102358538756356
10.00329266	-0.102157875419572
10.013317466	-0.104147114220792
10.02328583	-0.108343704145828
10.033292369	-0.106110179543304
10.043273605	-0.105970587656845
10.053381129	-0.108064520372912
10.523281389	-0.108055795880007
10.543285155	-0.108047071387103
10.553304987	-0.108038346894199
10.573288446	-0.108029622401297
10.583292854	-0.108020897908393
10.60329341	-0.108012173415489
10.613325745	-0.108003448922586
10.633293619	-0.107994724429682
10.643270384	-0.10581354678458
10.653313317	-0.107985999936778
10.663296094	-0.107977275443874
10.683292558	-0.10796855095097
10.693261537	-0.107959826458067
10.713315206	-0.107951101965163
10.723288458	-0.107942377472259
10.743270793	-0.107933652979357
10.753293292	-0.107924928486453
10.773281552	-0.107916203993549
10.783321346	-0.107907479500644
10.803245236	-0.107898755007742
10.813617531	-0.107890030514838
10.833349429	-0.107881306021934
10.843227077	-0.105691403883929
10.853226269	-0.10787258152903
10.863391581	-0.107863857036127
10.883243307	-0.107855132543223
10.893219199	-0.107846408050319
10.913356869	-0.107837683557415
10.92322912	-0.107828959064513
10.943222504	-0.107820234571609
10.953241646	-0.107811510078704
10.973238162	-0.107802785585802
10.983242228	-0.107794061092898
11.003246151	-0.107785336599994


==> varying_reference-6.tsv <==
0.0340630990000008	0.499998845294863
0.0428853339999993	0.499998844049903
0.0550604040000007	0.499998845653668
0.0662139590000006	0.499998849989513
0.0740209909999994	0.499998850624365
0.0826449720000006	0.499998853231746
0.0937861469999994	0.499998855392898
0.105932462	0.499998869326928
0.115370218000001	0.499998808216327
0.123662401000001	0.499998823683494
0.131652849	0.499998835114308
0.145285402000001	0.499998281255357
0.154472297	0.499998317073182
0.163093755	0.499998317018388
0.173294091000001	0.499998316986227
0.181927358999999	0.499998316933729
0.197369969	0.499998275793322
0.206354456	0.499998270003982
0.214818062999999	0.499998273479831
0.226236439000001	0.49999827860189
0.235223495	0.499998281072104
0.244398435000001	0.499998288224571
0.256340161000001	0.499998218517055
0.263567584	0.49999823099645
0.27205228	0.499998231843996
0.286561219999999	0.499998232465773
0.294599028	0.499998232447636
0.303027118999999	0.499998232362929
0.312630776000001	0.499997910667004
0.325139457000001	0.499998188296052
0.333053922	0.499998193118062
0.344751134999999	0.499998197518567
0.353751904999999	0.499998203548117
0.364808614999999	0.499998228670679
0.374424379000001	0.499998142487115
0.381573467000001	0.499998152429095
0.393452505999999	0.499998139976501
0.405848756999999	0.499996479792307
0.416685567	0.499996479655
0.428395239	0.499996293879651
0.436991110999999	0.499996348228633
0.445874293999999	0.499996342690256
0.453201525000001	0.499996380807961
0.464060606	0.499994247151985
0.476779865999999	0.499996270149948
0.485062745	0.499996277752786
0.497443926000001	0.499996290220308
0.505425659	0.499996285691262
0.516876342	0.499996174360017
0.527101459000001	0.499996193340646
0.535934164	0.499996204550204
0.548211465	0.499996220804924
0.558663084999999	0.499996070532537
0.569830333000001	0.49999608906905
0.577524756000001	0.49999608357111
0.585119011	0.499996084149714
0.59379588	0.49999598531797
0.602687918999999	0.499996013565541
0.612691297	0.499996008425878
0.624203591000001	0.499996032876293
0.634901112	0.499995886829895
0.643183349999999	0.499995943231806
0.652506138	0.499995843787785
0.663533105000001	0.492089247105179
0.675863511999999	0.499996132076793
0.687601946999999	0.478686329180974
0.698990327000001	0.456340345849959
0.71158531	0.438459607602697
0.723647889	0.429517213600539
0.736168386999999	0.425045534713716
0.746915254999999	0.411628423823734
0.758045092	0.39373406274062
0.771100949000001	0.375833555634477
0.782677215	0.366880680181287
0.790438678999999	0.366880679742184
0.798427853	0.366880696420425
0.806065416999999	0.36693602493953
0.818642815	0.362403713070487
0.830065527	0.348969875407558
0.841037352000001	0.34896966311617
0.853827267	0.344490978249393
0.865960261	0.340011629309835
0.878054786	0.326570717227032
0.890610111000001	0.31760745644047
0.899745438	0.326570734358908
0.911198746	0.326570702527295
0.918923982000001	0.326576872689117
0.931386276	0.322089322654787
0.944599475	0.317607526222785
0.953621406	0.317607433940504
0.962341289999999	0.317607460781939
0.974806654	0.299675005981133
0.984101288	0.304158778943897
0.991863180999999	0.308642188815572
1.004204874	0.299674847550524
1.011918257	0.304158655671099
1.023155053	0.317607200425833
1.033229887	0.299674902999875
1.045851621	0.290705236576448
1.056173077	0.290705113151356
1.063328949	0.3041585315658
1.071760024	0.31760705493415
1.083559548	0.304158411239653
1.095810449	0.290704994525965
1.108557615	0.28621948383859
1.11847416	0.295189854034627
1.126438484	0.317606334611677
1.141263373	0.304158252281741
1.152580959	0.299674043254793
1.163517509	0.304158124314382
1.175326963	0.299674178108994
1.184662997	0.299673998790784
1.196642368	0.290704509732469
1.209759666	0.286218886820413
1.22047983	0.281733198356957
1.229366118	0.295189642266001
1.240211454	0.304157926821063
1.251759673	0.290704289063244
1.263461892	0.281732343405796
1.271926026	0.290704083509425
1.27920532	0.299673248912624
1.293693042	0.2907036733815
1.302374649	0.290703944033677
1.314649758	0.281732506446783
1.32529129	0.281731866534534
1.333336312	0.290703594363753
1.346448361	0.281731829020043
1.355327649	0.286217910619083
1.363348563	0.295188513365348
1.373147245	0.304156786933635
1.384092825	0.286220178771154
1.395465547	0.281731296248411
1.40529786	0.281731218349385
1.417779387	0.272756793227103
1.427695891	0.277244133698504
1.43599456	0.304156127367818
1.444793424	0.313107460229517
1.455990353	0.304166195245079
1.466984353	0.290702220271466
1.475352575	0.29518722067249
1.487990218	0.290701671448668
1.497970961	0.304155241356687
1.509719081	0.299671976950465
1.520873472	0.286222365164523
1.52863821	0.286276410621932
1.540572325	0.29518617063653
1.550396637	0.313120812017196
1.562557037	0.304154018254019
1.574941692	0.29070348360538
1.585976135	0.304152297455065
1.597457272	0.290700486652613
1.606524677	0.299669185051997
1.617076787	0.286214129735177
1.628941024	0.281726913177797
1.638790523	0.281730044788215
1.649930237	0.281727792599035
1.660114836	0.290697937094045
1.669557477	0.295182822436722
1.68128924	0.277239008147474
1.691393666	0.290695709156902
1.701625444	0.290696221355002
1.711599033	0.295181313652899
1.723585299	0.28621507073445
1.735050899	0.268276848840163
1.744180814	0.286208081763602
1.753554473	0.299659816461848
1.764270581	0.299659738001107
1.776287226	0.286130997368449
1.786003286	0.290699384587816
1.794616045	0.295252539850223
1.803679112	0.299668943675375
1.811731786	0.308623106616173
1.825085093	0.299643239478833
1.838429054	0.286303398109515
1.851051624	0.281718025334158
1.860489643	0.25165763164863
1.867393259	0.190594113762808
1.875523143	0.136977493629788
1.885250372	0.0539400887333112
1.893608838	-0.0289104380414411
1.903100113	-0.114302835335929
1.913887786	-0.178094404384217
1.925719681	-0.260804588846147
1.935842475	-0.391831061457131
1.947680684	-0.408880256303348
1.96008558	-0.469000921953295
1.970952555	-0.49999747826404
1.983740884	-0.499997478430767
1.996938889	-0.499997614857302
2.01110216	-0.499997614931234
2.024682758	-0.499997614786944
2.038101828	-0.499997642364386
2.050291023	-0.499997644064146
2.065297462	-0.499997599907859
2.079098905	-0.499997573015387
2.092235566	-0.499966251526246
2.104859814	-0.499981301075247
2.118568481	-0.499978550832324
2.13215244	-0.499942042631067
2.145430191	-0.499941894160585
2.15838974	-0.49985463912626
2.170022914	-0.49989502964034
2.181398536	-0.499904700586454
2.194245419	-0.499912284260366
2.205707115	-0.499919932588742
2.21103106	-0.499924688526921
2.219806247	-0.499924934370537
2.233863438	-0.49991364877329
2.245098558	-0.475697665662295
2.256932509	-0.366607107953637
2.26837125	-0.26844714916653
2.279942712	-0.192217035792581
2.289657257	-0.121553069622202
2.298842244	-0.0650768097261061
2.309805503	-0.0683032886443389
2.318506311	-0.00794214401180326
2.327736599	0.0162290408396046
2.336944327	0.0242528315917365
2.345880432	0.0750623887641151
2.359472812	0.0686141561902041
2.37095784	0.0780818336304385
2.379748956	0.0917100922772018
2.389518758	0.112019887646523
2.399380188	0.0990946798381458
2.409831072	0.104995652651509
2.422216456	0.0883837043216715
2.431832868	0.0896076951278069
2.441891167	0.0779940002806043
2.451984549	0.0661115377006585
2.462343282	0.0515444359726747
2.472871397	0.0373185098282001
2.482528177	0.0223078740967715
2.492767029	0.0134828459602847
2.497376886	0.0180813730619676
2.528469651	-0.499999285941858
2.537817507	-0.499999285226334
2.547810415	-0.499999285370013
2.558212287	-0.49999928615817
2.565941967	-0.499999287346981
2.577440273	-0.499999288255736
2.585861887	-0.499999287923583
2.597300883	-0.499999290135968
2.60799386	-0.499999292962231
2.617270875	-0.499999287133173
2.628030522	-0.499999288153552
2.636069565	-0.499998925174078
2.646726186	-0.499998957777485
2.660262394	-0.499998957749511
2.667514763	-0.499998957738683
2.676193175	-0.499998957721044
2.690297605	-0.499998932374494
2.701044915	-0.499998938029549
2.712369919	-0.499998940068057
2.720638279	-0.499998941367304
2.728479581	-0.499998942442133
2.735734597	-0.499998942808533
2.746623933	-0.499998242717044
2.756917174	-0.499998923280728
2.765748855	-0.499998922046382
2.77665783	-0.499998921496546
2.78968544	-0.499998921485599
2.796704902	-0.499998921474717
2.807777648	-0.499998892305202
2.817126229	-0.499998902906146
2.825790142	-0.499998905003386
2.839336711	-0.499998908251268
2.847303879	-0.49999891188788
2.856953917	-0.499998889865845
2.865874748	-0.499998896158846
2.876629944	-0.499997865273318
2.889377982	-0.499997864673503
2.896412384	-0.499997864561692
2.907209351	-0.499997811452031
2.91603433	-0.499997818702667
2.92752919	-0.499997818679669
2.939065855	-0.499997829797806
2.94761778	-0.499994915919398
2.956146609	-0.499997782053416
2.965947809	-0.499997785172084
2.977629084	-0.499997787827041
2.986855358	-0.499997787752708
2.995717085	-0.499997733843029
3.008852971	-0.499997745737032
3.020116491	-0.499997754416126
3.027497434	-0.499997760970459
3.036325871	-0.499997704613628
3.045824953	-0.49999771032336
3.056763992	-0.499997706201986
3.065736107	-0.499997706064919
3.076336942	-0.499997665293584
3.088084984	-0.499997673854862
3.096512528	-0.499997682744894
3.106906892	-0.49999717326124
3.116431857	-0.499997645721516
3.126952621	-0.499997616121219
3.141059278	-0.483155181857468
3.152226312	-0.478686923408921
3.162961867	-0.460811312201686
3.172261549	-0.460811317563063
3.182899426	-0.442931341075742
3.193702898	-0.420574590438298
3.201463172	-0.420574489439815
3.214204308	-0.416102146844123
3.226180161	-0.402682977904359
3.23717786	-0.375834513502616
3.245354029	-0.389260514441169
3.252504883	-0.393734999287183
3.261489973	-0.393735023287592
3.273346025	-0.366881737635318
3.284102257	-0.353449354449211
3.291564044	-0.357927107140581
3.299736917	-0.366881720903601
3.310884273	-0.3579272438114
3.322372024	-0.344491921198674
3.333886042	-0.340012798007441
3.34132622	-0.348970936200566
3.348739954	-0.353449299180525
3.359749694	-0.340012731412124
3.372704137	-0.331052687850514
3.383546852	-0.32657190511628
3.391832501	-0.3265718425773
3.399420181	-0.326571933142482
3.410512899	-0.322090610965796
3.422134492	-0.317608816780238
3.429280411	-0.326563565716402
3.438853327	-0.331052643720897
3.449048324	-0.322090588597495
3.459446632	-0.313125683729339
3.467447853	-0.31760873692985
3.479914988	-0.313126439678081
3.487598571	-0.313126437449437
3.500231005	-0.308643540668623
3.512264504	-0.299676257124863
3.520528273	-0.299676234191244
3.529123909	-0.304160136854312
3.53961391	-0.299676197263841
3.547089463	-0.304160145095791
3.556609461	-0.304160148275583
3.565898024	-0.308646038321269
3.579840248	-0.30416011213295
3.59101658	-0.299676174466677
3.602454735	-0.295191666728579
3.613555982	-0.290706636097509
3.621775529	-0.299676144761522
3.633367358	-0.295191600971851
3.645654346	-0.286221004987814
3.654152205	-0.295191640481995
3.662231459	-0.299676005743903
3.670185631	-0.304159907898914
3.681067212	-0.299676066734019
3.688766858	-0.299676067945363
3.697145198	-0.299676009031357
3.709033373	-0.299675932565446
3.720318175	-0.295191556747108
3.729810311	-0.299676024856865
3.740307288	-0.295191514611018
3.747580141	-0.295191502899653
3.760582528	-0.290706473073243
3.769042543	-0.295191457320165
3.778894181	-0.299675856442214
3.787151936	-0.304159876677426
3.797656444	-0.304159794619853
3.810695807	-0.299675890224151
3.822628597	-0.290706378944359
3.830746779	-0.299674218170587
3.840684638	-0.29967583150529
3.85079715	-0.299675842993963
3.859796382	-0.299675823168251
3.867527673	-0.299675814503939
3.878274996	-0.290706257342119
3.890853522	-0.286220675669762
3.898636631	-0.290706180669046
3.90968836	-0.299675722999369
3.921312636	-0.290706222902921
3.933015728	-0.286220095799308
3.941820236	-0.295191219854974
3.950770061	-0.304159595505611
3.962550652	-0.290706158660162
3.970680075	-0.295191127478079
3.981732588	-0.290705969788782
3.991286669	-0.30415955164616
3.999370017	-0.308642939053206
4.010156689	-0.299675568866828
4.021171558	-0.295191064675361
4.02864769	-0.299675539299585
4.039095363	-0.295190979101122
4.046978612	-0.295190920648727
4.058282507	-0.29071099348166
4.070208219	-0.286220256065812
4.077532025	-0.299674953412623
4.090467305	-0.290705886764322
4.097956643	-0.290705893329552
4.107013517	-0.308642610588075
4.11656935	-0.308642655948956
4.129190008	-0.299675329305712
4.140502956	-0.290705717952033
4.148027249	-0.299675117702158
4.15661074	-0.299675237474053
4.170348731	-0.295190763097848
4.180579733	-0.290705631824331
4.191063321	-0.286220057055033
4.199034616	-0.30415907107016
4.209048859	-0.313125203723919
4.220458384	-0.299675070495768
4.232091075	-0.295190579591512
4.240858481	-0.299674934696638
4.251831062	-0.304158883336882
4.263151427	-0.299674989260303
4.274296902	-0.29519034586086
4.282042875	-0.2951907270619
4.290060834	-0.308642155080475
4.301788553	-0.304158774881932
4.31243837	-0.295190444738587
4.320703199	-0.295187739736917
4.329822303	-0.295186521035269
4.341655086	-0.299679291543107
4.352211016	-0.295188267923429
4.363878269	-0.286219487041203
4.371007022	-0.286188649665808
4.38083564	-0.290707132577666
4.390041391	-0.299674426716994
4.398260113	-0.299674664653431
4.407518403	-0.299674374858101
4.415593184	-0.308641947872802
4.42647935	-0.30864162747679
4.441321058	-0.286219216631679
4.449715397	-0.286219131605495
4.459098591	-0.286219098381718
4.467743563	-0.304158233538782
4.480045451	-0.299673991598452
4.4921701	-0.286218906729749
4.499717599	-0.290704483578823
4.506891703	-0.290749186433601
4.519291431	-0.290704299789187
4.529255442	-0.299668701305375
4.540078434	-0.304157848385303
4.552070039	-0.299679218715465
4.564074027	-0.290704097423443
4.57194503	-0.299673483175004
4.580005955	-0.299664498873595
4.591984476	-0.295183981007614
4.600306042	-0.299673860762605
4.610984573	-0.299669182889652
4.620240021	-0.299673449625525
4.627613817	-0.304157027944139
4.636591492	-0.304157055537107
4.649828279	-0.299672793004293
4.658690261	-0.304157253031121
4.670950399	-0.299673180707094
4.679850336	-0.308639816707897
4.691376669	-0.304156481701694
4.703185208	-0.299672497721096
4.71032018	-0.308645975026687
4.721825108	-0.308639359548753
4.733055866	-0.299673663255431
4.743364606	-0.299672385911741
4.752833689	-0.299671782522125
4.761310041	-0.29967180256202
4.770478527	-0.29967171289201
4.78163468	-0.295180924328685
4.794595556	-0.290701815232103
4.803801927	-0.290701803577646
4.814469458	-0.290701733211792
4.822431314	-0.296082548876971
4.829734913	-0.295161354649981
4.838433418	-0.304154570567887
4.846307007	-0.308628890907258
4.863030814	-0.299670141957751
4.872325777	-0.299672109802323
4.883714562	-0.295182999329127
4.891526576	-0.304181202905374
4.902557915	-0.299669366812191
4.913263966	-0.295184840695798
4.923121132	-0.295183552495883
4.933651851	-0.295183916373805
4.946211787	-0.286213873252645
4.955992716	-0.299667351679025
4.964282566	-0.308634613786984
4.973807333	-0.31311711851462
4.984536042	-0.304136458008674
4.998232337	-0.295179749603843
5.007953373	-0.295181291911684
5.016987981	-0.304147711577809
5.028400726	-0.299686545933966
5.038144481	-0.299663231494977
5.047102651	-0.304147149949825
5.060449364	-0.299697158170314
5.071215679	-0.299659990538366
5.081936764	-0.299662548749993
5.092095341	-0.299654385211626
5.100594416	-0.313105033191976
5.112236376	-0.308626291103927
5.125710416	-0.295166971428962
5.137295731	-0.291438170242266
5.147200229	-0.29516524559909
5.156942332	-0.274746215123233
5.164387706	-0.201137225440977
5.172627287	-0.12521802528882
5.180986482	-0.0823733595610534
5.189695933	-0.0128057975880456
5.198430363	0.0763098116412895
5.207895138	0.158605486642355
5.217761816	0.29304045126629
5.229334832	0.130988189092806
5.240287239	0.371961165319831
5.25486661	0.396200134261242
5.266141275	0.49999747848875
5.279350652	0.499997614280005
5.292076633	0.49999761441847
5.307678997	0.499997614852976
5.319861647	0.499997635729626
5.331111803	0.499997633952688
5.342724974	0.49999763613507
5.35675358	0.499997608216711
5.37039434	0.499997583462235
5.382437946	0.49996504753201
5.394936646	0.49997935552493
5.409050766	0.499906576048696
5.420561381	0.499818169220211
5.433127284	0.49984116610446
5.445691593	0.499884867972883
5.457383604	0.499899065373079
5.468713634	0.499906906880918
5.479716657	0.499911225032845
5.491756606	0.499915911023013
5.503607712	0.49992147795402
5.512617682	0.49993188059357
5.520984922	0.499913667618255
5.534475708	0.499913193290634
5.545525543	0.451463292422352
5.557696608	0.374483201445422
5.569463911	0.248978979940128
5.579571192	0.185486247272557
5.589155232	0.134154702662432
5.598276488	0.109991965637041
5.604218146	0.0793111260437076
5.613199016	0.0393998118031771
5.622285506	0.0369165314021398
5.631188138	0.0135780178863847
5.641251457	-0.0346465833045322
5.650762962	-0.0409654247084248
5.661176855	-0.0617885111877126
5.671310402	-0.0818181796041682
5.680810668	-0.0824426051145952
5.691943383	-0.0936664971342047
5.700116298	-0.100796428767138
5.709768745	-0.127135914944462
5.721941231	-0.121806133997767
5.73013062	-0.142973808805381
5.741384357	-0.135049579025099
5.750799831	-0.136415892345578
5.760932201	-0.143945231232316
5.771212169	-0.132323758796186
5.780966865	-0.128590743635719
5.791388955	-0.133016013284946
5.801036041	-0.11837497717322
5.810947708	-0.119138616793778
5.821047254	-0.104289176248042
5.829561001	-0.102933343611891
5.840523259	-0.100335081954993
5.850922409	-0.0840270816750657
5.861053372	-0.0674402277953305
5.871098081	-0.0813278862454752
5.880872423	-0.069739641471033
5.888500305	-0.0697396699590485
5.903961698	0.33634377339467
5.914170395	0.0699954529414626
5.924183689	-0.0505306076271754
5.932988766	-0.0663623763297778
5.939360627	-0.0663623747342363
5.950818813	-0.0813997255504813
5.960937941	-0.0697396424188188
5.967032977	-0.0697396695608514
5.977260642	-0.066362372942864
5.987615	-0.0663623746040951
6.001192061	-0.0516806589850116
6.007290907	-0.0496682490920453
6.017099699	-0.0480869579515186
6.02718211	-0.0462900003008357
6.037408683	-0.0447805277036437
6.051081953	-0.0560138569998934
6.06027615	-0.0486214794777418
6.070790115	-0.0537139420157473
6.079994449	-0.0468964198795145
6.087335938	-0.0458900815929226
6.099954558	-0.0514140023425327
6.107752243	-0.0514139818016357
6.116594692	-0.0548639040723913
6.127315411	-0.0548638862851138
6.137352123	-0.05486388641582
6.147118645	-0.0548638862444939
6.157482462	-0.0548638862420407
6.167454032	-0.0548638863988273
6.177483634	-0.0548638864071762
6.187523775	-0.0525639658481083
6.197082773	-0.0525639668142084
6.207322657	-0.0525639668315723
6.217119311	-0.0525639668263125
6.22746885	-0.0525639669725191
6.238492249	-0.0525639669757449
6.247124933	-0.052563966967254
6.257198115	-0.0525639669714284
6.267104237	-0.0525639669824667
6.27739036	-0.0525639669733398
6.287994268	-0.0525639668518991
6.297259422	-0.0525639669778908
6.307232828	-0.0525639669687372
6.317253856	-0.0525639669673925
6.327216996	-0.0525639668041116
6.337544931	-0.0525639669732492
6.347379598	-0.0525639669579547
6.357544781	-0.0525639668142475
6.367257021	-0.0525639669521762
6.377180996	-0.0525639668455309
6.387431611	-0.0525639669729223
6.397379411	-0.0525639669583757
6.407647287	-0.0525639668335902
6.417155195	-0.0525639669733398
6.427228089	-0.0525639668193953
6.437360206	-0.0525639668052733
6.44711974	-0.052563966980566
6.457709854	-0.0525639669841507
6.46734099	-0.0525639668359492
6.477327365	-0.0525639668162512
6.487440899	-0.0525639669541196
6.497082156	-0.0525639668038611
6.515808444	0.499994540378371
6.52520006	0.499994559536928
6.535308413	0.499994563646101
6.547199448	0.499994641935189
6.557071885	0.499994692028762
6.566872927	0.499994763387788
6.578193223	0.499995068086459
6.588543016	0.499993966208677
6.599875148	0.499994132165767
6.608451763	0.499991941863438
6.617988357	0.499992050062476
6.631164829	0.499992048719054
6.640746893	0.49999204778878
6.652503016	0.499991098607676
6.662341831	0.499991109967812
6.672941981	0.499991148157632
6.681878085	0.499991231998264
6.694811371	0.499991414557444
6.705744343	0.499991632734536
6.71504091	0.499989918338883
6.723431508	0.49999010245876
6.730870035	0.499990189708544
6.740989028	0.49999024134687
6.75072008	0.499990218217256
6.764652434	0.49999021655506
6.774061723	0.499988997634141
6.783703529	0.499988891277066
6.794139723	0.499989180813719
6.803936786	0.499989379445566
6.815489525	0.499989682502738
6.828539244	0.49998753236321
6.836587025	0.499988322506447
6.844147368	0.499988652527531
6.852483468	0.499978639884857
6.864731837	0.499978523000856
6.877553273	0.499972938751151
6.887030814	0.49997359880421
6.896412507	0.499974518525569
6.908717952	0.499976241405765
6.917877164	0.499969080340898
6.929273523	0.499969669448369
6.937504599	0.499970534986737
6.949785659	0.499971087553204
6.959994682	0.499955936599616
6.97202873	0.499964423190796
6.981264823	0.499965806911872
6.989951588	0.499965853389043
6.998748036	0.499950524809917
7.007373371	0.499955961253177
7.017362188	0.499958143372465
7.025416567	0.499956041512272
7.032230057	0.499954937142011
7.040818859	0.499950443261362
7.05367714	0.49994890678588
7.064818658	0.499959260436263
7.073716625	0.499999999315248
7.08127349	0.446803411467267
7.093105042	0.359533596406857
7.10547915	0.309755337039833
7.116883958	0.174799866902816
7.127391597	0.100815485102807
7.136697769	-0.0124432065956004
7.145096227	-0.0724945258368788
7.153630506	-0.131064401826135
7.162882737	-0.191882896572908
7.1716059	-0.265751083315601
7.183786387	-0.317514811435062
7.194951445	-0.397892874143338
7.206803322	-0.499997478039051
7.221128589	-0.49999747816867
7.233853732	-0.499997478171769
7.24408156	-0.499997467090228
7.2550793	-0.499997468599767
7.266036093	-0.499997477235635
7.278429865	-0.499997488683505
7.291114219	-0.499914137670681
7.304239889	-0.499913874430337
7.316517658	-0.499898947020407
7.32890047	-0.499906723380093
7.34074316	-0.499910298022336
7.352277086	-0.499912576655676
7.363885986	-0.499918151590393
7.376316077	-0.499926385303189
7.388717282	-0.499913692811408
7.402149514	-0.499913389514278
7.414532765	-0.441425315737634
7.425170482	-0.425317466454743
7.436756353	-0.355840373066709
7.448139871	-0.257812543585706
7.458679159	-0.232908712486893
7.468025945	-0.187975590494604
7.477304557	-0.153030134240414
7.485639415	-0.124698372917157
7.494964324	-0.113832167299735
7.507081708	-0.0661154968887949
7.516140568	-0.0552759439193373
7.524815864	-0.0355090510624869
7.536212334	-0.0236294194304261
7.546045069	-0.0142303067138219
7.556558679	-0.0235039824372478
7.565873209	0.0134004440165061
7.576132926	0.0207317776816343
7.587065898	0.0183851433720577
7.596593398	0.0253335553235843
7.60678179	0.0302087634363382
7.616478587	0.0169947877087786
7.627024294	0.0284171836535627
7.634720974	0.0232072896019329
7.644457986	0.0165755077316661
7.656096564	0.0243831205975891
7.664576106	0.0170225157349506
7.67209528	0.023307697709317
7.687427726	0.0213024614313237
7.695617279	0.0121149729048824
7.705316467	0.00857371314665478
7.711632179	0.0113796397146366
7.725449064	0.00077536376520726
7.736086082	-0.0106547279114562
7.741468369	-0.010654117474246
7.751822849	-0.0106540127312655
7.761549152	-0.0106539850498528
7.772425419	-0.0141048379736883
7.781842243	-0.0141048127384096
7.791753471	-0.014104810734926
7.805627661	-0.021930770399198
7.811448164	-0.0227214547006831
7.822043101	-0.0235122421994927
7.836289046	-0.017483761783831
7.841730951	-0.0174837992715826
7.852383603	-0.0174838086460429
7.861562623	-0.0174838087039522
7.871892134	-0.0174838079449238
7.881540792	-0.0174838074609873
7.891936451	-0.0174838072321837
7.902334599	-0.0174838071171202
7.911572122	-0.0174838070621686
7.921819831	-0.0174838070462293
7.931530166	-0.0174838070268741
7.941740261	-0.0174838070285901
7.952009629	-0.0174838070275296
7.961687553	-0.0174838070096257
7.971978612	-0.0174838070196
7.981450977	-0.0174838070175412
7.991565093	-0.0174838070192411
8.002008885	-0.0174838070365002
8.025850939	0.499997876012394
8.033918957	0.499997871832068
8.044967977	0.499997872177801
8.056796718	0.499997885407005
8.064387384	0.499997899138423
8.073439581	0.499997895367512
8.082439414	0.499997909016663
8.093794647	0.499997934952887
8.105592942	0.499997799929742
8.113230932	0.499997847276187
8.121146996	0.499996730379534
8.128902082	0.499996905206066
8.139278075	0.499996905060147
8.146540815	0.499996904948217
8.155241727	0.499996904831997
8.168445602	0.499996780080947
8.181514549	0.499996767192613
8.19096523	0.499996782065971
8.199190923	0.499996798694495
8.208435173	0.499996810238294
8.220989021	0.499996148331652
8.232248435	0.499996636186355
8.240987111	0.499996641674741
8.249119847	0.499996650334273
8.256942155	0.499996638769423
8.264465819	0.499996638697818
8.275189264	0.499996638596341
8.283616266	0.499996521170825
8.297965906	0.499996495224973
8.309530104	0.499996519302696
8.319771672	0.499996556028412
8.32956843	0.499995814677975
8.339189533	0.499996375298178
8.346751917	0.49999646177233
8.356947023	0.499993208479257
8.365063811	0.499993185211636
8.377667269	0.499993183014427
8.385896882	0.499992486689559
8.39665573	0.499992636702952
8.408604952	0.499992781699548
8.416672718	0.499992890113674
8.429115395	0.49999287634423
8.438008605	0.499992437964428
8.44641043	0.499992485962592
8.454983082	0.49999252115566
8.464327576	0.499992520609029
8.478303818	0.499992121402363
8.48848949	0.499992141648807
8.497154913	0.499992183868084
8.506576152	0.499992160704203
8.516020635	0.499991676489472
8.525037593	0.499991745336022
8.535316502	0.499991726650716
8.545038688	0.499991726237591
8.555059515	0.499991325833003
8.565664396	0.499991466115306
8.579100571	0.499991509543024
8.588411307	0.499991372052667
8.596008557	0.499991065778076
8.605921057	0.499991104896734
8.614898748	0.499990752552238
8.624237058	0.499997474905317
8.640687565	0.483151908066981
8.650935931	0.465278682117107
8.66320238	0.451868662306476
8.675753485	0.442928345643598
8.689284749	0.433985532847299
8.700651218	0.407147586481148
8.714426786	0.393731020773576
8.725519203	0.384782268841777
8.737374276	0.375831191403671
8.744760561	0.380348662472951
8.756659466	0.375829745155215
8.767705685	0.357922577169289
8.779554858	0.348965807783355
8.789592028	0.348968218159921
8.800395516	0.35792133927772
8.812384204	0.344483083124109
8.823127686	0.322085145541998
8.830546764	0.326566200308111
8.839467798	0.331039209657522
8.849494609	0.335531277268467
8.860406388	0.331049997540219
8.872181084	0.326568467480801
8.884187331	0.322083990690485
8.895905303	0.317601661857212
8.904823608	0.326564729314692
8.916157579	0.317601103747746
8.927684836	0.304157467658147
8.940173859	0.299669279782529
8.951833147	0.29518205109099
8.962714155	0.326563292810723
8.974096291	0.322081778353805
8.986531845	0.304149424418425
8.997091228	0.295156678339781
9.008396237	0.299664561822352
9.017587857	0.317598178629071
9.028550708	0.308631511973919
9.040756436	0.290693730969291
9.049601604	0.290690236410567
9.061424049	0.299661117964391
9.071620044	0.326557698161679
9.082826493	0.308736338485568
9.094505821	0.295167281287419
9.102888583	0.308628934853813
9.114362265	0.30413483402195
9.123625674	0.304668509154988
9.134387631	0.301486175492352
9.148018328	0.290676321402241
9.159054937	0.157828326043482
9.168448291	0.0975673814844438
9.178839164	0.043409384113664
9.18822145	-0.0456077185763117
9.19600435	-0.152518739343224
9.206389284	-0.269249714034471
9.21675518	-0.143389124413922
9.229177444	-0.318773986594501
9.242265045	-0.390812373694811
9.255638842	-0.499997478661163
9.269281284	-0.499997614785887
9.284136688	-0.499997614891704
9.298408753	-0.49999761488478
9.31206216	-0.499997614867556
9.323798885	-0.499997629434581
9.336071993	-0.499997635838595
9.348308971	-0.499997637361346
9.360966872	-0.499997626670371
9.37335663	-0.4999515994718
9.387387577	-0.499972991078579
9.399404251	-0.499983911746362
9.412623534	-0.499942548168978
9.426250303	-0.499852599315902
9.440223965	-0.49985021643562
9.451839297	-0.499889476037344
9.463912856	-0.499898481607564
9.475882727	-0.499905329466829
9.487557586	-0.499909613650404
9.498673416	-0.499914410132579
9.508266934	-0.499919936252219
9.513741648	-0.49992232501593
9.526948823	-0.49991356233585
9.539006144	-0.499913536048387
9.550051502	-0.484848815892475
9.562605091	-0.395506907450278
9.573723448	-0.344104526333162
9.584866132	-0.255688425516478
9.596246397	-0.179773207538505
9.601825379	-0.138126364197003
9.612156033	-0.106792444106215
9.623136641	-0.0808580559508894
9.632065698	-0.0524635930752204
9.641377072	-0.00916154840904326
9.652097826	0.0148115942185392
9.661933762	0.0226337907291008
9.671583789	0.0541194957691324
9.681790903	0.0563575455352492
9.691972073	0.0571258734007447
9.702191936	0.068283916842498
9.71258426	0.0945767100462724
9.721567796	0.100705374333611
9.730265325	0.125963932374137
9.743811253	0.110401809431904
9.755163432	0.0770633709242787
9.763945497	0.115507443822191
9.773523416	0.102967069074996
9.78248775	0.108255044331075
9.792109216	0.102150024172181
9.804492916	0.0723612196891299
9.812704623	0.0827788528677615
9.822077821	0.0730641692402738
9.831737846	0.0506218304875237
9.842901085	0.0418203692365164
9.847414885	0.0444080926089629
9.862403093	0.0273091290832106
9.873018577	0.0405571788380268
9.881894073	0.0354938965655283
9.891854349	0.0261587273349004
9.903251511	0.0114720707166782
9.913175068	0.00251716133144164
9.918509907	-0.000780841649730135
9.930853376	-0.00996629912430258
9.939534555	-0.0126982564068552
9.947503319	-0.0157164513724197
9.957377254	-0.0183041909792241
9.972837994	-0.014335647493569
9.977268241	-0.0162045578008954
9.99334766	-0.0116346483380401
9.998189176	-0.0129281740291791
10.007474236	-0.0144378669080041
10.022052473	-0.00216352678898879
10.027231981	-0.00212969642671368
10.037728115	-0.00212769798469381
10.047607868	-0.00212731852226433
10.057850387	-0.00212719544636109
10.067441047	-0.00212715236297711
10.081749433	0.000863999503954105
10.0868443	0.000801715983939744
10.096612866	0.000750354355179894
10.107040333	0.000792000559590278
10.116759693	0.000758950289338145
10.126515559	0.000785682810102273
10.136846815	0.000764429939549061
10.146464385	0.00078159190512217
10.156864855	0.000767925559630456
10.166872526	0.000778946952891602
10.176708608	0.000770158339685523
10.186834971	0.00077723829488896
10.196507313	0.000771586234968424
10.20672672	0.00077613521917641
10.216684867	0.000772500310810997
10.226778783	0.000775423517293206
10.237259009	0.000773085928056361
10.246445662	0.000774964570549486
10.256524859	0.000773461332201464
10.266452715	0.000774668747297369
10.276911847	0.000773702092377704
10.287436048	0.000774478136479573
10.296589838	0.000773856548724083
10.306530302	0.000774355351436995
10.31647142	0.000773955664088888
10.326643858	0.000774276263777907
10.337705167	0.000774019271114312
10.346430218	0.000774225333842082
10.356641325	0.000774060089907991
10.366454499	0.000774192531075357
10.376514574	0.000774086283685804
10.387270886	0.000774171405645063
10.39681743	0.000774103087037403
10.406570379	0.000774157797687636
10.416579253	0.000774113867628046
10.426518171	0.000774149025881243
10.436939248	0.000774120778460841
10.446698216	0.000774143371234715
10.456961879	0.000774125207858134
10.466485966	0.000774139725947975
10.476609453	0.000774128040667676
10.486902532	0.000774137371498895
10.496705758	0.000774129851604854
10.506897226	0.000774135852184443
10.516512959	0.00077413101470647
10.526511216	0.000774134863913645
10.53718456	0.000774131753376039
10.546471268	0.000774134228407775
10.556820029	0.000774132223726909
10.566683829	0.000774133813129296
10.576699	0.000774132520884763
10.586834167	0.000774133545604627
10.596632433	0.00077413271079152
10.606670962	0.000774133365322172
10.616659148	0.000774132834076013
10.626831812	0.000774133247714914
10.63698052	0.000774132904338032
10.646438674	0.000774133171640656
10.656628477	0.000774132957092277
10.666445731	0.000774133118113696
10.676588912	0.000774132986125053
10.687713418	0.000774133084638251
10.696422643	0.000774133001144151
10.706510436	0.000774133061048232
10.716620713	0.000774133014145306
10.726575405	0.00077413304649987
10.737308115	0.000774133013186074
10.746651019	0.000774133041938185
10.756611071	0.000774133018339285
10.766412431	0.000774133031404389
10.776615735	0.000774133015914558
10.786905995	0.000774133033116797
10.796764468	0.000774133011260503
10.807016709	0.000774133030823521
10.816563268	0.000774133013699441
10.826511585	0.000774133025462476
10.83714901	0.00077413301618634
10.846439889	0.000774133021611334
10.856961382	0.000774133017051426
10.866633999	0.000774133020017942
10.876657351	0.000774133016165024
10.886776381	0.000774133018062173
10.896626849	0.000774133013546674
10.906634229	0.000774133023329071
10.916689182	0.000774133013695888
10.926805836	0.000774133017761969
10.937164509	0.000774133013273115
10.946464142	0.00077413302042828
10.956691554	0.000774133011152145
10.96645712	0.000774133019362466
10.97687147	0.000774133012102496
10.987704671	0.000774133017895196
10.996428844	0.000774133016420819
11.006549596	0.000774133012850342


==> vdp_dualmode-1.tsv <==
-1.19491525423729	0.525423728813559
-1.14406779661017	0.152542372881356
-1.09322033898305	-0.0169491525423728
-0.991525423728814	-0.288135593220339
-0.889830508474576	-0.457627118644068
-0.838983050847458	-0.525423728813559
-0.73728813559322	-0.627118644067797
-0.533898305084746	-0.76271186440678
-0.432203389830508	-0.796610169491526
0.0254237288135595	-0.796610169491526
1.19491525423729	-0.559322033898305
1.19491525423729	-0.525423728813559
1.14406779661017	-0.152542372881356
1.09322033898305	0.0169491525423728
0.991525423728814	0.288135593220339
0.889830508474577	0.457627118644068
0.838983050847458	0.525423728813559
0.737288135593221	0.627118644067797
0.533898305084746	0.76271186440678
0.432203389830509	0.796610169491526
-0.0254237288135593	0.796610169491526
-1.19491525423729	0.559322033898305
-1.19491525423729	0.525423728813559


==> vdp_dualmode-2.tsv <==
0.395704200935529	-0.374595483601523
0.402680336730039	-0.365630481692841
0.408035020932052	-0.355193214881381
0.41174669211819	-0.343325710356826
0.413800404698598	-0.330075754371335
0.414187889097559	-0.31549669982117
0.412907585052158	-0.299647251413421
0.409964647894911	-0.282591229282859
0.40537092779506	-0.264397312010789
0.399144922042121	-0.245138760080635
0.391311700563831	-0.224893120883835
0.381902804978398	-0.203741916463861
0.370956121587531	-0.181770315255726
0.358515728821683	-0.159066789142757
0.344631719751763	-0.135722757211543
0.32936000038202	-0.111832217639538
0.312762064536299	-0.087491369197584
0.294904746244112	-0.0627982238914047
0.275859950623592	-0.0378522123018564
0.255704364344962	-0.0127537832130711
0.212389603503537	0.0374958706113917
0.165657414436153	0.0871422018415727
0.116259735558559	0.13538638242345
0.0649913940153433	0.18145214543181
0.0126773166136454	0.224598275495665
-0.0398407435579724	0.264130535231034
-0.0659119494835766	0.282340127527364
-0.091717751251822	0.299412835780331
-0.117154238006985	0.315279914219504
-0.142118985994553	0.329877471720197
-0.166511470985531	0.343146729070471
-0.190233473052036	0.355034255654278
-0.21318947206428	0.365492184597693
-0.235287032316416	0.374478405511923
-0.256437174732506	0.381956734056976
-0.276554735153852	0.38789705764323
-0.295558707265003	0.392275456684205
-0.313372568777602	0.39507430091229
-0.329924589558629	0.396282320369615
-0.345148120462332	0.395894650788186
-0.358981861702811	0.393912853176584
-0.371370109686625	0.390344907534326
-0.382262981311496	0.385205180719231
-0.391616614827963	0.378514368597147
-0.399393346455162	0.370299412707011
-0.405561862039579	0.360593391776774
-0.410097323146095	0.349435388527042
-0.412981467073596	0.336870332298755
-0.414202680392427	0.322948818138586
-0.413756045707573	0.307726903070545
-0.411643361459273	0.291265880374132
-0.407873134681336	0.273632032777931
-0.402460546746318	0.254896365562453
-0.395427392235495	0.235134320646939
-0.386801991179773	0.214425472811373
-0.376619075024924	0.192853209276931
-0.364919646780304	0.170504393935069
-0.351750815914216	0.147469017577293
-0.3371656086607	0.123839835534005
-0.321222754501608	0.0997119941815194
-0.303986449683708	0.0751826478211921
-0.285526098723054	0.0503505674733356
-0.2659160349375	0.0253157431611833
-0.24523522113266	0.00017898128635474
-0.200998417033279	-0.0499954847765235
-0.153527473162406	-0.0993655047741169
-0.103586214777118	-0.14713669660357
-0.0519782154197688	-0.192540403905754
0.00046613288112779	-0.234846064033827
0.0529029809294752	-0.273372963079693
0.0788545502916636	-0.291022999399564
0.10448860021105	-0.307501188815607
0.129701911415986	-0.322741179474918
0.154392958801132	-0.336681605313971
0.178462320233219	-0.3492663331581
0.20181307688889	-0.360444688749978
0.224351203512597	-0.370171660796966
0.245985947023119	-0.378408082215705
0.266630191944186	-0.385120787844137
0.286200811187758	-0.390282747985903
0.30461900077747	-0.393873177249393
0.32181059716443	-0.395877618243184
0.337706375857653	-0.396287999790848
0.352242330166658	-0.395102669430734
0.365359928933818	-0.392326400069848
0.377006352218672	-0.387970370765039
0.387134703985184	-0.382052121708884
0.395704200935529	-0.374595483601523


==> vdp_dualmode-3.tsv <==
-0.0264537788109889	0.211399847171116
-0.0331219728737775	0.233849391326587
-0.0404497152010114	0.255434232462933
-0.0308426132827371	0.065347825632888
-0.00321721197702868	-0.104845630507657
0.0331219728737775	-0.233849391326587
0.0404497152010114	-0.255434232462933
0.0308426132827371	-0.065347825632888
0.00321721197702868	0.104845630507657
-0.0264537788109889	0.211399847171116


==> vdp_dualmode-4.tsv <==
-1.04	0.56
-1.01510837576	0.572820385410108
-0.938730117305065	0.57298259783341
-0.68335124697691	0.575410820628902
-0.632217643332887	0.574257071087257
-0.581212531622797	0.571851405182871
-0.530454979986161	0.567835599959265
-0.480096662079347	0.561816853584733
-0.430324955063323	0.553367111469957
-0.40572816878179	0.548087455470387
-0.381366059018388	0.542024257622448
-0.357273454221784	0.535115023259587
-0.333487960132146	0.527295725942053
-0.310050028948073	0.518501070193434
-0.287003013625212	0.508664796843854
-0.264393214384213	0.497720037237164
-0.242269902653566	0.485599683085861
-0.220685332289781	0.472236824416294
-0.199694731760122	0.45756519223676
-0.179356275142746	0.441519626673066
-0.159731032827191	0.424036555739438
-0.140882900933833	0.405054473331484
-0.122878509486889	0.384514405178116
-0.105787109876176	0.362360349273219
-0.0896804427419826	0.338539679167311
-0.074632587933914	0.313003491292478
-0.0607197990313757	0.285706902626678
-0.0480203246330897	0.256609259669081
-0.0366142203577975	0.22567428449668
-0.0265831543528505	0.19287013511275
-0.0180102108918327	0.158169392529407
-0.010979691163459	0.121548946026765
-0.00292752657609707	0.0607958718842283
-0.000417221465635276	0.0233509781669459
1.7871812563186e-07	-7.68032599776092e-05
-0	1.81632486828676e-13


==> vdp_dualmode-5.tsv <==
0.1	-0.5
0.0860336147838422	-0.516510663295229
0.0706312409788452	-0.504544530756449
0.0555856978444614	-0.491801215151014
0.0409201610185974	-0.478258981033962
0.0266584538129566	-0.463897022846946
0.0128250209329125	-0.44869555625727
-0.000555103438152682	-0.432635899009602
-0.0134563280110498	-0.415700544135992
-0.0258525394379129	-0.397873221781564
-0.0377171392029734	-0.379138948590093
-0.0490230819860163	-0.359484063332119
-0.0597429150882673	-0.338896247611909
-0.0698488184757632	-0.317364530777641
-0.0793126452865081	-0.29487927761086
-0.0881059606785863	-0.27143216221555
-0.0962000818703265	-0.247016120860937
-0.103566115439238	-0.22162529138629
-0.110174993152892	-0.195254936534627
-0.115997505513611	-0.167901353255886
-0.121004332766474	-0.139561768856176
-0.125166072110539	-0.110234231032721
-0.128453262722349	-0.0799174854183751
-0.130836406373151	-0.0486108531632556
-0.132285984639466	-0.0163141069551027
-0.132772472189828	0.0169726437445297
-0.132266347036844	0.0512490636540686
-0.13073809719123	0.0865146826183422
-0.128158224597244	0.122768966396355
-0.124497247267011	0.160011352846918
-0.119725699924492	0.198241256409841
-0.11381413455684	0.237458017699264
-0.106733123171399	0.277660767740337
-0.0984532632507182	0.318848041150692
-0.0889451961704182	0.342982966095688
-0.0787174249143987	0.32596338416731
-0.0689971795224702	0.308151289530164
-0.0598080917366624	0.289534384944982
-0.0511741610322806	0.270101107823192
-0.0431197322218365	0.249840740040326
-0.0356694701110007	0.228743142426895
-0.0288483399966187	0.206799313743824
-0.0226815761888054	0.184001272584852
-0.0171946508802742	0.160341791455159
-0.0124132522454097	0.135814568091138
-0.00836325639234925	0.110414146134049
-0.00507070202765192	0.0841359077281277
-0.000699552869835918	0.0301455389759883
1.79769399366592e-07	-8.9433022106844e-05
-0	-6.99440505513849e-14


==> vdp_dualmode-6.tsv <==
0.6	0.6
0.627479256	0.544308774044612
0.652407922908363	0.484885811047746
0.674615091795944	0.421962650700528
0.693940457964342	0.355797725711946
0.710235552612769	0.286665583032672
0.723364481137008	0.214845259998354
0.733204127851655	0.140608408009341
0.739643818724666	0.0642077255523144
0.74258445300159	-0.0141337623912109
0.741937144195804	-0.0942321557486839
0.737621428121923	-0.175950545456787
0.729563110966777	-0.259205087471753
0.717691838856469	-0.343969209132062
0.701938474912102	-0.430275903675783
0.68223237120532	-0.51821799179045
0.658498628216973	-0.574631302168441
0.605897402639499	-0.5728324234106
0.553493566318841	-0.569512386651055
0.501435591543043	-0.564261414876424
0.449910431468856	-0.556629166246871
0.424417508658061	-0.551768541752226
0.399147196397643	-0.546126066575228
0.374135303021577	-0.539634905378167
0.349420697819618	-0.532226470830274
0.325045392867586	-0.523830142984879
0.301054630773369	-0.514374148652669
0.277496941333381	-0.503785942622888
0.254424178923969	-0.491992323078576
0.231891549453313	-0.478919998251313
0.20995761601476	-0.46449611633938
0.188684278222531	-0.448648784829834
0.168136728277496	-0.431307620032554
0.148383381864991	-0.412404302620664
0.129495783609577	-0.391873125405681
0.111548487442389	-0.369651517729707
0.0946189129519776	-0.345680531073958
0.0787871798405789	-0.319905270407873
0.0641359212166337	-0.292275255917144
0.0507500824701758	-0.26274469752244
0.0387167061192222	-0.23127269174091
0.0281247080098074	-0.197823313795285
0.0190646502866519	-0.162365637174661
0.0116285094965836	-0.124873541889461
0.00310311285972376	-0.0625396734967033
0.000442470824862706	-0.0240398836019546
-1.74735011015947e-07	6.89575657868424e-05
-0	-1.60316204755873e-13


==> vdp_dualmode-7.tsv <==
-1.04	0.56
-1.01510837576	0.572820385410108
-0.938730117305065	0.57298259783341
-0.68335124697691	0.575410820628902
-0.632217643332887	0.574257071087257
-0.581212531622797	0.571851405182871
-0.530454979986161	0.567835599959265
-0.480096662079347	0.561816853584733
-0.430324955063323	0.553367111469957
-0.40572816878179	0.548087455470387
-0.381366059018388	0.542024257622448
-0.357273454221784	0.535115023259587
-0.333487960132146	0.527295725942053
-0.310050028948073	0.518501070193434
-0.287003013625212	0.508664796843854
-0.264393214384213	0.497720037237164
-0.242269902653566	0.485599683085861
-0.220685332289781	0.472236824416294
-0.199694731760122	0.45756519223676
-0.179356275142746	0.441519626673066
-0.159731032827191	0.424036555739438
-0.140882900933833	0.405054473331484
-0.122878509486889	0.384514405178116
-0.105787109876176	0.362360349273219
-0.0896804427419826	0.338539679167311
-0.074632587933914	0.313003491292478
-0.0607197990313757	0.285706902626678
-0.0395843701375174	0.239176632461643
-0.0232285726798711	0.202749986005878
-0.00864331505436788	0.166530803440615
0.00399437717962869	0.131034622748708
0.0142688461746308	0.0976494722747423
0.0221429021176989	0.0669100923790382
0.0275055325614824	0.0399070376835391
0.0304919766373619	0.0171416069182166
0.0313418905673652	-0.000969139279269671
0.0304620955948225	-0.014222160025338
0.0283550198498563	-0.0231687411579824
0.025542958826041	-0.0284497737690095
0.0223423914913741	-0.0310050219911129
0.0188258447513392	-0.031468783642373
0.0148730354838387	-0.0299867726552683
0.0103539382392952	-0.0262157205283515
0.00550456546218947	-0.0198072229029047
0.00107508088601405	-0.0111493039522717
-0.00155658803914394	-0.00259470785183402
-0.00147988303449376	0.00166868322536828


==> vdp_dualmode-8.tsv <==
0.1	-0.5
0.0860336147838422	-0.516510663295229
0.0706312409788452	-0.504544530756449
0.0555856978444614	-0.491801215151014
0.0409201610185974	-0.478258981033962
0.0266584538129566	-0.463897022846946
0.0128250209329125	-0.44869555625727
-0.000555103438152682	-0.432635899009602
-0.0134563280110498	-0.415700544135992
-0.0258525394379129	-0.397873221781564
-0.0377171392029734	-0.379138948590093
-0.0490230819860163	-0.359484063332119
-0.0597429150882673	-0.338896247611909
-0.0698488184757632	-0.317364530777641
-0.0793126452865081	-0.29487927761086
-0.0881059606785863	-0.27143216221555
-0.0962000818703265	-0.247016120860937
-0.103566115439238	-0.22162529138629
-0.110174993152892	-0.195254936534627
-0.115997505513611	-0.167901353255886
-0.121004332766474	-0.139561768856176
-0.128093338467856	-0.084360784712872
-0.131377768187693	-0.0445103043374956
-0.132764890869534	-0.00899292589387091
-0.132430308141762	0.0216689543122808
-0.130618257769271	0.0478007060029773
-0.12762517699345	0.0693514185269301
-0.123627355931208	0.0871820531289277
-0.118907992175496	0.101355084989737
-0.113554237869319	0.112545938801201
-0.107829118768143	0.120892638990354
-0.10175207496429	0.126904590946405
-0.0955623092321883	0.13076776791188
-0.088964137974752	0.132899624422005
-0.0820352577836425	0.133319287871074
-0.0747296939337441	0.132042326885275
-0.0668903467627701	0.128948687812799
-0.0584121586599957	0.123787763550908
-0.0492770718085972	0.11625563030635
-0.0396964324009622	0.106218894092052
-0.029797526305157	0.093487122134064
-0.0199988922539834	0.078264680256002
-0.0108058331665771	0.0610564589555251
-0.00283171838093765	0.0427959339400129
0.00319366909491592	0.0251222978176543
0.00671702568378552	0.0101046070990731
0.00770568433246122	-0.000551257804808247
0.00678380690630509	-0.00616505662547928
0.00501684448216955	-0.00774944273085998
0.00280882286900619	-0.00671370780511504
0.000381892608937506	-0.0030201266045764
-0.000392399137448374	0.000365753874108643


==> vdp_dualmode-9.tsv <==
0.6	0.6
0.627479256	0.544308774044612
0.652407922908363	0.484885811047746
0.674615091795944	0.421962650700528
0.693940457964342	0.355797725711946
0.710235552612769	0.286665583032672
0.723364481137008	0.214845259998354
0.733204127851655	0.140608408009341
0.739643818724666	0.0642077255523144
0.74258445300159	-0.0141337623912109
0.741937144195804	-0.0942321557486839
0.737621428121923	-0.175950545456787
0.729563110966777	-0.259205087471753
0.717691838856469	-0.343969209132062
0.701938474912102	-0.430275903675783
0.68223237120532	-0.51821799179045
0.658498628216973	-0.574631302168441
0.605897402639499	-0.5728324234106
0.553493566318841	-0.569512386651055
0.501435591543043	-0.564261414876424
0.449910431468856	-0.556629166246871
0.424417508658061	-0.551768541752226
0.399147196397643	-0.546126066575228
0.374135303021577	-0.539634905378167
0.349420697819618	-0.532226470830274
0.325045392867586	-0.523830142984879
0.301054630773369	-0.514374148652669
0.277496941333381	-0.503785942622888
0.254424178923969	-0.491992323078576
0.231891549453313	-0.478919998251313
0.20995761601476	-0.46449611633938
0.188684278222531	-0.448648784829834
0.168136728277496	-0.431307620032554
0.148383381864991	-0.412404302620664
0.129495783609577	-0.391873125405681
0.111548487442389	-0.369651517729707
0.0946189129519776	-0.345680531073958
0.0787871798405789	-0.319905270407873
0.0641359212166337	-0.292275255917144
0.037774283869876	-0.235964083031273
0.0216528637658222	-0.199638771100998
0.00714378282874029	-0.163145575966046
-0.00521703587179112	-0.127915381274278
-0.0153195618804743	-0.0945057069691057
-0.0229754857678629	-0.063888916069814
-0.0280948339096772	-0.0371375247594307
-0.0308164480070069	-0.014913392164333
-0.0314498503569658	0.00268180537852769
-0.0304058811287062	0.0154740471416467
-0.0282061641131983	0.0239651235653127
-0.0253242711300063	0.0289532751117754
-0.0220827947467795	0.0312727286824449
-0.0185159184412353	0.0315378719052689
-0.0144764072347326	0.02982442076888
-0.00989415856334164	0.0257766647306285
-0.00503427188802852	0.0190843431257844
-0.000711104289472186	0.0102772935745632
0.00167261810591246	0.00193205876764257
0.00159407889528596	-0.00150784131947901


==> vdp_dualmode_controls-1.tsv <==
0	-0.705877027117961
0.0444493289999999	-0.99995918368275
1.155682215	-0.999999022934658
2.089117705	-0.999998609923201
2.13356701	-0.783769450119186
2.243183251	-0.775144527595714
2.244381093	-0.969790041517345
2.245381113	-0.836831781599916
2.248381173	0.0131161233902075
2.249381193	0.0341219138224522
2.252381253	0.00191771282594111
2.254381293	-0.000358249722798298
2.262381453	2.93497239844953e-07
4.999436193	-2.31528574090589e-10


==> vdp_dualmode_controls-2.tsv <==
0	-0.705877027117961
0.0444493289999999	-0.99995918368275
1.155682215	-0.999999022934658
1.866871167	-0.9999986467631
1.912320476	-0.821214383093866
1.982320476	-0.74382988520613
2.146320476	-0.561758572755958
2.207320476	-0.496776501767247
2.260320476	-0.442470803613712
2.309320476	-0.394380169607278
2.356320476	-0.350380055461391
2.401320476	-0.310349527799578
2.444320476	-0.274109207130535
2.486320476	-0.240668636248561
2.527320476	-0.209923842627422
2.568320476	-0.181071107831677
2.608320476	-0.154745213558614
2.648320476	-0.130206869826575
2.688320476	-0.107432016162225
2.728320476	-0.086386935304791
2.768320476	-0.0670295487572501
2.809320476	-0.0488881819937559
2.850320476	-0.0324086385598541
2.892320476	-0.0171822662183123
2.934320476	-0.00355685785427795
2.977320476	0.00881620431050134
3.021320476	0.019915683441349
3.067320476	0.0299337295462809
3.114320476	0.0386079389437279
3.163320476	0.0460966019367595
3.214320476	0.0523454208859198
3.268320476	0.0574035886838553
3.325320476	0.0611863548269644
3.386320476	0.0636754289700718
3.452320476	0.0648027461752099
3.524320476	0.0644757101520961
3.605320476	0.0625426717253701
3.699320476	0.0587264429428576
3.817320476	0.0523279208519591
4.008320476	0.0401988042282113
4.263320476	0.0243258443296988
4.426320476	0.0157730086360628
4.579320476	0.00927125836809317
4.733320476	0.00425655585182394
4.896320476	0.000494740335465593
4.999320476	-0.00116421706119407


==> vdp_dualmode_controls-3.tsv <==
0	0
0.0136469459999997	0
0.0277044780000004	0.999999262633088
0.952126104	0.999962860650305
0.981946161	0.395141349717292
1.011766219	-0.999957527948201
1.369606773	-0.999997093513831
1.399426813	-0.780898812357766
1.47202198	-0.775118521133928
1.473141506	-0.989091407346792
1.474141526	-0.801325687201174
1.477141586	0.029450020876733
1.478141606	0.0349845264493398
1.480141646	0.00644820334573204
1.482141686	-0.000256192747817963
1.486141766	-1.59558146659577e-05
1.529142626	4.34834390716787e-11
4.999212026	7.95274956999492e-12


==> vdp_dualmode_controls-4.tsv <==
0	0
0.0136469459999997	0
0.0277044780000004	0.999999262633088
0.594285452	0.999997725076907
0.626105505	0.869445574668891
0.658105505	0.774154190982631
0.689105505	0.686551720571937
0.720105505	0.603561919447271
0.750105505	0.527600991817548
0.779105505	0.45818981239811
0.808105505	0.39266707035972
0.837105505	0.33096192962456
0.865105505	0.274932164238901
0.893105505	0.222308148987886
0.920105505	0.1747099208089
0.947105505	0.130119644264026
0.974105505	0.0884534191784336
1.001105505	0.0496243003189694
1.027105505	0.0148312680408527
1.053105505	-0.0174954406129775
1.079105505	-0.0474387349624719
1.105105505	-0.0750824788561468
1.131105505	-0.100511164460716
1.157105505	-0.123809613637585
1.183105505	-0.145062704783802
1.209105505	-0.164355123150087
1.235105505	-0.181771132795902
1.261105505	-0.197394368494176
1.288105505	-0.211809737418435
1.315105505	-0.224472684807806
1.342105505	-0.235473476946883
1.370105505	-0.245220954761879
1.398105505	-0.253373401491663
1.427105505	-0.260236827760839
1.457105505	-0.265753247927026
1.488105505	-0.269878122837585
1.520105505	-0.272580978548121
1.553105505	-0.273845863872252
1.588105505	-0.273645234998885
1.625105505	-0.271872592791032
1.664105505	-0.268453610475563
1.706105505	-0.263206708334292
1.751105505	-0.256032227610858
1.801105505	-0.246481422488687
1.857105505	-0.234197225889393
1.923105505	-0.218105404019591
2.008105505	-0.195715795410806
2.323105505	-0.111265576031902
2.408105505	-0.0909116457497152
2.487105505	-0.0735550498861759
2.563105505	-0.0584097836549207
2.638105505	-0.0450169981713362
2.713105505	-0.0331784143817204
2.789105505	-0.0227395432902737
2.866105505	-0.0137011981621518
2.946105505	-0.00585672401332094
3.029105505	0.00074235534656264
3.117105505	0.0061898327117671
3.211105505	0.0104546021795668
3.313105505	0.0135284377330249
3.426105505	0.0153821581566662
3.556105505	0.0159522442071793
3.715105505	0.015057035004725
3.940105505	0.0121188938350025
4.594105505	0.00283997240530187
4.906105505	0.000434652226399379
4.999105505	-1.14665231558675e-05


==> vdp_dualmode_controls-5.tsv <==
0	-0.999998554445328
0.641182653	-0.999974973670831
0.686981415	-0.272514477685746
0.732780178	0.999964949518895
2.152541336	0.999998912988342
2.198340071	0.784031252493161
2.311258936	0.775156203294087
2.31249268	0.957011937621752
2.3134927	0.853162897749234
2.31649276	-0.00463520212848501
2.31749278	-0.0330289253565192
2.32049284	-0.00222842339126217
2.32249288	0.000342602227235922
2.33249308	3.51960567357423e-08
4.99954642	3.10233616573896e-10


==> vdp_dualmode_controls-6.tsv <==
0	-0.999998554445328
0.641182653	-0.999974973670831
0.686981415	-0.272514477685746
0.732780178	0.999964949518895
1.923547642	0.99999866933593
1.970346383	0.835210910066507
2.035346383	0.763388699287362
2.231346383	0.545359750288619
2.289346383	0.483919691521829
2.341346383	0.430998107484466
2.389346383	0.384256123911277
2.435346383	0.34155303820955
2.479346383	0.302748868919166
2.522346383	0.266840809138473
2.564346383	0.233743577230371
2.605346383	0.203347292500824
2.646346383	0.174852199831696
2.686346383	0.148880549597606
2.726346383	0.124698642039159
2.766346383	0.102279694552422
2.806346383	0.0815875699282165
2.846346383	0.062578055855008
2.887346383	0.0447860332727528
2.928346383	0.0286468034981455
2.970346383	0.0137581447572357
3.013346383	0.000160158532433563
3.057346383	-0.0121193283384029
3.102346383	-0.0230650751535597
3.148346383	-0.0326745518445364
3.196346383	-0.0411181093866038
3.246346383	-0.0483269145763865
3.298346383	-0.0542552187170502
3.353346383	-0.0589535146676576
3.411346383	-0.0623484017967764
3.473346383	-0.0644269647587956
3.540346383	-0.0651299934140255
3.614346383	-0.0643579416835545
3.698346383	-0.0619159330056425
3.797346383	-0.05745957027833
3.926346383	-0.050025186187943
4.466346383	-0.0171841716310386
4.619346383	-0.010378208867234
4.772346383	-0.00509997869911416
4.932346383	-0.00111660083434817
4.999346383	0.00013185260878501

